Excitation-Supervised Closed-Loop Self-Calibration and Target Seeking for an Unknown-Pose Range-Bearing Relay

A vehicle seeking a hidden target through a range-bearing relay of unknown position and yaw must decide, online, whether its own motion has already made the relay calibration trustworthy, and what to do when it has not. Two distinct vehicle-relative observations are known to remove the calibration gauge and make the target's relay-local packet globally actionable (arXiv:2608.09464), but that statement is static: it classifies a stored window only after the fact. This paper supplies the closed-loop layer: we show that the trajectory-spread margin $S_v$ that governs identifiability is simultaneously a finite-noise seed-accuracy bound, a local-vector variance decomposition, and a circle-geometry excitation budget, and we use it to supervise an excitation-reset controller. An excitation-supervised algorithm retriggers exploratory motion whenever the spread certificate is insufficient, projecting the target-seeking input away from the excitation's push, and otherwise proceeds to unrestricted target seeking. Under explicit sampling assumptions the supervision rule provably acquires any required excitation in finite time; in the noiseless local regime with positive excitation decay, estimator convergence yields target-seeking convergence after certification; and the threshold is selected from a desired calibration-accuracy level rather than chosen heuristically. Closed-loop simulation, paired Monte Carlo comparisons, a spread-threshold ablation, and a ROS 2/Gazebo software-in-the-loop experiment with sensing delay validate the approach. A decay-rate sweep shows that supervision matters when a fixed schedule's decay outruns the unknown time-to-adequate-excitation: over 100 paired trials the fixed baseline's yaw RMSE rises from 0.010 to 0.065 rad and success falls to 56%, while target-tracking error remains insensitive; supervision keeps yaw RMSE between 0.0095 and 0.0191 rad with 100% success.

==> closed_loop_gz_map.dat <==
step x y
0 -3.00000000 2.60000000
1 -3.00000000 2.60000000
2 -2.78440000 2.59571840
3 -2.49089739 2.59010571
4 -2.15938335 2.58521222
5 -1.82466967 2.58103633
6 -1.51206487 2.35502331
7 -1.22481673 2.05275409
8 -0.96210990 1.78308959
9 -0.72806378 1.53821135
10 -0.52070038 1.31486419
11 -0.33426678 1.11449548
12 -0.16585096 0.93563120
13 -0.01388578 0.77597742
14 0.12385450 0.63402272
15 0.24730148 0.50670675
16 0.35799145 0.39245152
17 0.45641556 0.28901191
18 0.54351680 0.19526509
19 0.62127768 0.11086823
20 0.69062418 0.03472508
21 0.75237624 -0.03418525
22 0.80711704 -0.09663949
23 0.85566082 -0.15302855
24 0.89877541 -0.20391483
25 0.94622389 -0.26093330
26 0.97019638 -0.29060412
27 0.99964250 -0.32806475
28 1.02591620 -0.36241927
29 1.04891053 -0.39358082
30 1.06890019 -0.42182266
31 1.08642192 -0.44735338
32 1.10168314 -0.47058941
33 1.11499724 -0.49175728
34 1.12684463 -0.51096310
35 1.13737689 -0.52832125
36 1.14651594 -0.54407979
37 1.15419512 -0.55857985
38 1.16070004 -0.57190941
39 1.16619354 -0.58416873
40 1.17089864 -0.59537186
41 1.17491897 -0.60563325
42 1.17834510 -0.61506790
43 1.18131896 -0.62368679
44 1.18384198 -0.63159177
45 1.18594130 -0.63892838
46 1.18765872 -0.64566213
47 1.18908286 -0.65190305
48 1.19032883 -0.65765914
49 1.19135556 -0.66296094
50 1.19223407 -0.66784605
51 1.19306483 -0.67356174
52 1.19338711 -0.67668202
53 1.19374887 -0.68071572
54 1.19393476 -0.68458028
55 1.19397234 -0.68821420
56 1.19395939 -0.69163819
57 1.19395365 -0.69483847
58 1.19388306 -0.69784503
59 1.19376030 -0.70067105
60 1.19359224 -0.70332897
61 1.19342390 -0.70584570
62 1.19324784 -0.70826505
63 1.19304429 -0.71057305
64 1.19281273 -0.71275673
65 1.19259853 -0.71480939
66 1.19238691 -0.71673951
67 1.19218137 -0.71855485
68 1.19199344 -0.72028981
69 1.19183128 -0.72191271
70 1.19172669 -0.72345387
71 1.19161986 -0.72492375
72 1.19149418 -0.72635847
73 1.19138618 -0.72778787
74 1.19133263 -0.72913710
75 1.19128399 -0.73039176
76 1.19123935 -0.73158435
77 1.19120436 -0.73274434
78 1.19117549 -0.73386398
79 1.19118321 -0.73493690
80 1.19122008 -0.73592979
81 1.19128318 -0.73689098
82 1.19134017 -0.73780932
83 1.19137271 -0.73866962
84 1.19145763 -0.73946526
85 1.19156838 -0.74021975
86 1.19165909 -0.74092475
87 1.19176634 -0.74157126
88 1.19189822 -0.74215774
89 1.19201130 -0.74268310
90 1.19218156 -0.74327212
91 1.19229376 -0.74356227
92 1.19248631 -0.74392546
93 1.19267270 -0.74427105
94 1.19283864 -0.74463756
95 1.19300083 -0.74510660
96 1.19307259 -0.74536987
97 1.19316155 -0.74570724
98 1.19324258 -0.74603791
99 1.19335125 -0.74643971
100 1.19347967 -0.74674200
101 1.19357045 -0.74695120
102 1.19370722 -0.74722968
103 1.19391301 -0.74754673
104 1.19409284 -0.74777872
105 1.19424720 -0.74793203
106 1.19446897 -0.74812345
107 1.19472609 -0.74827465
108 1.19502046 -0.74836571
109 1.19531006 -0.74844155
110 1.19558202 -0.74849075
111 1.19585477 -0.74852713
112 1.19618325 -0.74857188
113 1.19637361 -0.74861228
114 1.19660719 -0.74866722
115 1.19681302 -0.74872988
116 1.19701723 -0.74878179
117 1.19718333 -0.74883271
118 1.19733922 -0.74888852
119 1.19748649 -0.74893134
120 1.19761270 -0.74897191


==> closed_loop_gz_run.dat <==
step goal target bpos byaw spread
0 5.37238308 1.41509717 4.42718872 0.75000000 0.000000
1 5.37238308 1.41509717 4.42718872 0.75000000 0.000000
2 5.20281414 1.41509717 4.42718872 0.75000000 0.000000
3 4.97785393 0.36477193 0.29162963 0.07104978 0.023251
4 4.73382478 0.22742746 0.18449909 0.04624307 0.130653
5 4.49938103 0.05568631 0.06052299 0.01389409 0.399874
6 4.12267700 0.00952262 0.00939830 0.00030865 0.891710
7 3.70609857 0.08574694 0.06000299 0.01527676 1.673912
8 3.33035465 0.00776530 0.00182851 0.00072276 2.868965
9 2.99221341 0.02028113 0.02425527 0.00629275 4.512694
10 2.68783815 0.00603265 0.00770680 0.00209188 6.588284
11 2.41460513 0.02087109 0.00748358 0.00179927 9.058045
12 2.16953944 0.03541353 0.01817743 0.00475537 11.875937
13 1.94990405 0.06196273 0.04243946 0.01083329 14.992151
14 1.75317085 0.05399032 0.03434524 0.00896790 18.356095
15 1.57700549 0.06191671 0.04050097 0.01077492 21.919758
16 1.41921593 0.04508938 0.02906380 0.00742188 25.637251
17 1.27767898 0.03599669 0.01881073 0.00496639 29.467415
18 1.15086761 0.03937034 0.02289640 0.00595917 33.373552
19 1.03731077 0.03523316 0.02069399 0.00536918 37.322618
20 0.93555180 0.03233251 0.01934251 0.00479687 41.286665
21 0.84424983 0.02646391 0.01534946 0.00359281 45.242002
22 0.76238899 0.02553309 0.01446930 0.00335646 49.168907
23 0.68916209 0.02446778 0.01347787 0.00306422 53.050436
24 0.62365476 0.02371095 0.01344131 0.00296776 56.872178
25 0.55098870 0.02105633 0.01166008 0.00241182 60.622632
26 0.51366747 0.01641868 0.00895798 0.00151025 64.346548
27 0.46708937 0.01606830 0.00810460 0.00112680 67.923014
28 0.42488115 0.01222117 0.00548576 0.00033317 71.405338
29 0.38712099 0.00959674 0.00445327 0.00049714 74.791838
30 0.35339430 0.00998240 0.00463375 0.00052092 78.079646
31 0.32325679 0.00701438 0.00505542 0.00105094 81.266756
32 0.29620344 0.00640859 0.00520074 0.00128757 84.352522
33 0.27187272 0.00897378 0.00400430 0.00047400 87.337309
34 0.24998069 0.01065012 0.00484685 0.00010097 90.222264
35 0.23035434 0.00942633 0.00467663 0.00003652 93.009402
36 0.21275262 0.00534761 0.00429630 0.00071951 95.700829
37 0.19682419 0.00448134 0.00461862 0.00102999 98.298576
38 0.18237529 0.00271036 0.00519598 0.00140151 100.804876
39 0.16924210 0.00343302 0.00414821 0.00091845 103.222377
40 0.15734278 0.00307015 0.00407805 0.00097893 105.553892
41 0.14652924 0.00310634 0.00414923 0.00102372 107.802340
42 0.13665872 0.00442123 0.00380149 0.00054891 109.970722
43 0.12768715 0.00426742 0.00376873 0.00060859 112.062107
44 0.11950561 0.00382896 0.00355782 0.00065352 114.079519
45 0.11195782 0.00406526 0.00380646 0.00051377 116.025873
46 0.10506521 0.00406235 0.00341867 0.00062857 117.904128
47 0.09870256 0.00542690 0.00393415 0.00025780 119.716967
48 0.09284592 0.00540364 0.00410269 0.00018165 121.467189
49 0.08746728 0.00654047 0.00474899 0.00006745 123.157556
50 0.08252019 0.00559027 0.00408896 0.00019319 124.790576
51 0.07675222 0.00521893 0.00377960 0.00033223 126.368729
52 0.07361560 0.00541646 0.00389762 0.00028511 127.896725
53 0.06956571 0.00402832 0.00310850 0.00068850 129.372049
54 0.06570028 0.00371999 0.00324134 0.00060982 130.799376
55 0.06207912 0.00394162 0.00326283 0.00057434 132.180837
56 0.05867359 0.00471133 0.00339913 0.00051034 133.518342
57 0.05549191 0.00409856 0.00315625 0.00066211 134.813842
58 0.05251245 0.00413764 0.00328726 0.00068317 136.069206
59 0.04972202 0.00387132 0.00340889 0.00076427 137.286119
60 0.04710885 0.00408183 0.00332102 0.00068531 138.466186


==> closed_loop_run.dat <==
step x y goal target bpos byaw spread
0 -3.00000000 2.60000000 5.37238308 1.41509717 4.42718872 0.75000000 0.00000000
1 -2.69200000 2.59388342 5.13120067 1.41509717 4.42718872 0.75000000 0.00000000
2 -2.31478598 2.58848669 4.84759878 0.24927088 0.20401023 0.04950158 0.04745071
3 -1.96914429 2.25708367 4.36875585 0.17142489 0.14236584 0.03585705 0.23562392
4 -1.65274635 1.96319210 3.93694973 0.09895117 0.09544963 0.02306227 0.68809437
5 -1.36516502 1.70092886 3.54783368 0.06036206 0.06500376 0.01450232 1.49331671
6 -1.09855875 1.47279543 3.19752902 0.05675376 0.03584689 0.00984472 2.67009664
7 -0.86066380 1.26358112 2.88111857 0.01464739 0.00504089 0.00104690 4.21004023
8 -0.64754816 1.07331627 2.59574969 0.00922524 0.01267238 0.00351036 6.08814809
9 -0.45475351 0.90276261 2.33876750 0.00996096 0.00342654 0.00089472 8.27122414
10 -0.28040751 0.74974110 2.10732763 0.02085171 0.00764411 0.00203309 10.72202748
11 -0.12274718 0.61270999 1.89911522 0.03339211 0.01643034 0.00466422 13.40214522
12 0.02048718 0.49049278 1.71174555 0.05397036 0.03529405 0.00969485 16.27314036
13 0.14885642 0.38010009 1.54338234 0.04965680 0.03055503 0.00857908 19.29903339
14 0.26483974 0.28097470 1.39191722 0.05755582 0.03675370 0.01048478 22.44469719
15 0.36805821 0.19042964 1.25560147 0.04218918 0.02665243 0.00729266 25.67937761
16 0.46022107 0.10840726 1.13319720 0.03597704 0.01901966 0.00541771 28.97459118
17 0.54315436 0.03447082 1.02315231 0.03834606 0.02224576 0.00621019 32.30447158
18 0.61735718 -0.03260214 0.92419281 0.03464445 0.02043744 0.00569617 35.64740601
19 0.68380567 -0.09355609 0.83508993 0.03155632 0.01888337 0.00502348 38.98449195
20 0.74296696 -0.14900238 0.75503466 0.02607971 0.01519938 0.00383657 42.29998590
21 0.79583901 -0.19910228 0.68325281 0.02530546 0.01445708 0.00362828 45.57976348
22 0.84309794 -0.24448938 0.61880535 0.02436255 0.01355757 0.00334784 48.81188459
23 0.88524541 -0.28554184 0.56106313 0.02348763 0.01341546 0.00320506 51.98688983
24 0.92272088 -0.32286202 0.50924509 0.02097944 0.01173110 0.00264693 55.09678694
25 0.95582924 -0.35691869 0.46274429 0.01651372 0.00912087 0.00172164 58.13545374
26 0.98538625 -0.38791991 0.42090504 0.01607521 0.00816768 0.00126806 61.09800231
27 1.01136695 -0.41609446 0.38350403 0.01261333 0.00569754 0.00054439 63.98151798
28 1.03423221 -0.44169496 0.35004422 0.01028312 0.00418653 0.00023714 66.78295808
29 1.05454032 -0.46487424 0.32008626 0.01066140 0.00426221 0.00025290 69.50049854
30 1.07235328 -0.48612136 0.29313073 0.00777381 0.00430459 0.00079644 72.13352485
31 1.08810842 -0.50550574 0.26888133 0.00716458 0.00441368 0.00106379 74.68212620
32 1.10228923 -0.52312354 0.24702292 0.00945781 0.00392062 0.00030242 77.14709694
33 1.11492825 -0.53906905 0.22744026 0.01101738 0.00493298 0.00028723 79.53007387
34 1.12595073 -0.55362581 0.20987167 0.00983628 0.00466433 0.00016398 81.83249122
35 1.13533404 -0.56712896 0.19396780 0.00585041 0.00395272 0.00054029 84.05578090
36 1.14351712 -0.57953388 0.17958010 0.00503547 0.00410859 0.00086006 86.20162436
37 1.15055013 -0.59098891 0.16652272 0.00330544 0.00457433 0.00124988 88.27219911
38 1.15672504 -0.60143990 0.15473470 0.00387351 0.00381471 0.00078155 90.26971549
39 1.16208053 -0.61106331 0.14401837 0.00349751 0.00376665 0.00085743 92.19654356
40 1.16675170 -0.61993436 0.13424798 0.00355297 0.00381985 0.00090633 94.05513417
41 1.17088619 -0.62802660 0.12539986 0.00474249 0.00371788 0.00043685 95.84803124
42 1.17444052 -0.63548994 0.11732792 0.00458212 0.00366699 0.00050224 97.57771684
43 1.17748810 -0.64245820 0.10987276 0.00412643 0.00351635 0.00057205 99.24657988
44 1.18007363 -0.64881542 0.10312797 0.00433186 0.00373515 0.00041039 100.85712145
45 1.18230958 -0.65476616 0.09686297 0.00429790 0.00344018 0.00056981 102.41147634
46 1.18431485 -0.66022744 0.09113253 0.00557603 0.00401429 0.00020379 103.91210649
47 1.18599317 -0.66527587 0.08587415 0.00553207 0.00418092 0.00012622 105.36131435
48 1.18749896 -0.66992913 0.08104085 0.00662334 0.00481914 0.00012410 106.76115670
49 1.18870555 -0.67434595 0.07649248 0.00570498 0.00416465 0.00014853 108.11379169
50 1.18968565 -0.67850113 0.07223901 0.00534631 0.00385654 0.00029579 109.42123939
51 1.19051829 -0.68240360 0.06825815 0.00551525 0.00397371 0.00026142 110.68543054
52 1.19109037 -0.68613090 0.06448754 0.00417070 0.00320969 0.00068506 111.90827762
53 1.19150375 -0.68961153 0.06098322 0.00385005 0.00333267 0.00060024 113.09148699
54 1.19185169 -0.69290775 0.05767079 0.00402562 0.00336095 0.00059178 114.23668106
55 1.19218263 -0.69597233 0.05459030 0.00480163 0.00348874 0.00051535 115.34558896
56 1.19238163 -0.69886875 0.05169569 0.00422436 0.00324970 0.00065944 116.41981484
57 1.19252468 -0.70158728 0.04898644 0.00429586 0.00333258 0.00065813 117.46077326
58 1.19259130 -0.70414901 0.04644569 0.00405151 0.00339692 0.00072709 118.46987144
59 1.19265067 -0.70658208 0.04403553 0.00423926 0.00335429 0.00065797 119.44841972
60 1.19266559 -0.70893561 0.04171424 0.00385919 0.00321485 0.00087125 120.39777158


==> notransient_fixed.dat <==
step x y bpos byaw spread
0 1.20000000 -0.75000000 4.42718872 0.75000000 0.000000
1 1.22000000 -0.75000000 4.42718872 0.75000000 0.000000
2 1.23755641 -0.75165252 3.72457897 1.13764287 0.000200
3 1.24911890 -0.75062012 2.43586169 0.71515338 0.000708
4 1.25719893 -0.74901852 1.36161302 0.39340076 0.001380
5 1.26191393 -0.74719790 1.21484871 0.35102741 0.002128
6 1.26523676 -0.74530079 1.61502697 0.46886048 0.002843
7 1.26665127 -0.74372781 1.44784301 0.41953226 0.003513
8 1.26688274 -0.74237398 0.86502979 0.24947609 0.004089
9 1.26637179 -0.74095873 0.60109336 0.17312780 0.004559
10 1.26497671 -0.73962451 0.50152602 0.14442799 0.004932
11 1.26322142 -0.73865338 0.66397052 0.19128047 0.005212
12 1.26116434 -0.73777758 0.80174561 0.23115976 0.005414
13 1.25875052 -0.73699949 0.84144640 0.24279657 0.005558
14 1.25581963 -0.73647273 0.72571935 0.20941952 0.005658
15 1.25280631 -0.73600372 0.62629785 0.18007390 0.005727
16 1.24985223 -0.73550000 0.62603894 0.17985774 0.005788
17 1.24708960 -0.73515651 0.61155233 0.17560827 0.005858
18 1.24428127 -0.73482024 0.62370531 0.17911234 0.005947
19 1.24158348 -0.73453252 0.59238701 0.17007289 0.006068
20 1.23871478 -0.73438968 0.55309125 0.15885215 0.006228
21 1.23570613 -0.73468297 0.37228605 0.10743188 0.006437
22 1.23297174 -0.73511463 0.39041414 0.11268886 0.006702
23 1.23055803 -0.73563161 0.38261307 0.11054015 0.007021
24 1.22830642 -0.73572654 0.68129972 0.19551167 0.007391
25 1.22626295 -0.73608618 0.55691185 0.16007465 0.007813
26 1.22444637 -0.73656164 0.47705195 0.13735072 0.008280
27 1.22279219 -0.73730581 0.31217738 0.09048354 0.008785
28 1.22108118 -0.73798339 0.31424877 0.09100824 0.009322
29 1.21961493 -0.73848820 0.36959443 0.10677369 0.009895
30 1.21813275 -0.73865842 0.59686566 0.17149553 0.010498
31 1.21686288 -0.73877748 0.61002123 0.17527538 0.011132
32 1.21562951 -0.73889524 0.59240696 0.17025162 0.011788
33 1.21456430 -0.73898965 0.63265241 0.18174868 0.012467
34 1.21344910 -0.73902201 0.68310332 0.19614108 0.013159
35 1.21250860 -0.73930699 0.54601551 0.15700541 0.013869
36 1.21165301 -0.73949275 0.60641914 0.17425424 0.014588
37 1.21081470 -0.73969043 0.60364660 0.17345512 0.015313
38 1.21012143 -0.73984387 0.63490540 0.18240099 0.016044
39 1.20941375 -0.73993406 0.69600441 0.19986799 0.016773
40 1.20877383 -0.74009219 0.62809039 0.18043702 0.017504
41 1.20820851 -0.74037210 0.51236520 0.14738083 0.018233
42 1.20765455 -0.74061534 0.51984951 0.14952397 0.018957
43 1.20711326 -0.74080541 0.55027278 0.15821325 0.019676
44 1.20653140 -0.74116129 0.44190181 0.12725181 0.020392
45 1.20588073 -0.74160180 0.37977097 0.10951558 0.021107
46 1.20536664 -0.74196780 0.40275902 0.11608726 0.021826
47 1.20475670 -0.74224015 0.40826409 0.11765047 0.022543
48 1.20423531 -0.74239996 0.49658028 0.14286135 0.023264
49 1.20363012 -0.74248111 0.55123961 0.15846419 0.023982
50 1.20308363 -0.74244705 0.58064024 0.16686027 0.024704
51 1.20257538 -0.74247810 0.49609238 0.14269149 0.025427
52 1.20210706 -0.74270700 0.42266258 0.12172150 0.026148
53 1.20170820 -0.74306225 0.35655919 0.10284724 0.026868
54 1.20128566 -0.74336595 0.37095878 0.10695557 0.027584
55 1.20098156 -0.74366552 0.32740430 0.09452641 0.028297
56 1.20075560 -0.74407436 0.23912722 0.06934142 0.029003
57 1.20045519 -0.74433031 0.35878919 0.10348537 0.029699
58 1.20012624 -0.74451976 0.39938356 0.11507742 0.030387
59 1.19976818 -0.74472108 0.39547060 0.11395811 0.031071
60 1.19951757 -0.74494352 0.35433078 0.10221045 0.031751
61 1.19927296 -0.74517009 0.32723405 0.09447255 0.032424
62 1.19910776 -0.74534270 0.31536545 0.09108553 0.033089
63 1.19895567 -0.74560946 0.23603536 0.06844068 0.033743
64 1.19877438 -0.74581157 0.30239452 0.08738297 0.034387
65 1.19863916 -0.74604527 0.30621408 0.08847349 0.035021
66 1.19854778 -0.74633628 0.22334041 0.06481504 0.035645
67 1.19849892 -0.74661904 0.23031662 0.06680541 0.036257
68 1.19843319 -0.74683181 0.26734641 0.07737591 0.036857
69 1.19834084 -0.74697430 0.29009445 0.08387119 0.037445
70 1.19829308 -0.74713642 0.25904161 0.07500434 0.038022
71 1.19823836 -0.74726902 0.26182236 0.07579738 0.038586
72 1.19815678 -0.74737849 0.27904907 0.08071824 0.039139
73 1.19811013 -0.74745790 0.28646386 0.08283216 0.039682
74 1.19811238 -0.74751047 0.28845668 0.08340286 0.040212
75 1.19804853 -0.74756313 0.28593735 0.08268642 0.040730
76 1.19798743 -0.74759895 0.27455334 0.07943303 0.041237
77 1.19797636 -0.74764964 0.25966404 0.07518331 0.041733
78 1.19795190 -0.74766821 0.27555047 0.07972249 0.042219
79 1.19794683 -0.74772264 0.26842722 0.07768957 0.042693
80 1.19793959 -0.74779742 0.26492676 0.07669082 0.043156
81 1.19794058 -0.74792178 0.22925552 0.06650503 0.043608
82 1.19793288 -0.74798272 0.24977312 0.07236270 0.044051
83 1.19795673 -0.74805635 0.22998783 0.06671092 0.044485
84 1.19794922 -0.74806667 0.30213058 0.08731359 0.044907
85 1.19797225 -0.74809471 0.27106347 0.07844272 0.045321
86 1.19801616 -0.74805693 0.29385553 0.08494833 0.045724
87 1.19806788 -0.74797616 0.32331627 0.09336514 0.046116
88 1.19813062 -0.74791315 0.31947691 0.09226539 0.046496
89 1.19819581 -0.74790272 0.30459637 0.08801720 0.046864
90 1.19831624 -0.74789040 0.29592362 0.08553474 0.047222
91 1.19841466 -0.74783075 0.32228833 0.09306391 0.047568
92 1.19847648 -0.74773612 0.36773816 0.10604802 0.047902
93 1.19854110 -0.74765437 0.36125134 0.10419558 0.048226
94 1.19857977 -0.74758833 0.34750136 0.10027066 0.048540
95 1.19859980 -0.74752883 0.35494814 0.10239849 0.048845
96 1.19862445 -0.74748463 0.35607864 0.10272140 0.049143
97 1.19866045 -0.74741970 0.36223840 0.10447672 0.049434
98 1.19873956 -0.74739143 0.33704094 0.09727971 0.049717
99 1.19881922 -0.74740673 0.31737073 0.09166191 0.049991
100 1.19891192 -0.74744498 0.28861673 0.08345217 0.050258
101 1.19904239 -0.74747691 0.29750475 0.08598633 0.050517
102 1.19911420 -0.74752694 0.29054072 0.08400138 0.050767
103 1.19919834 -0.74757015 0.28822352 0.08333668 0.051010
104 1.19933312 -0.74760578 0.28926048 0.08362862 0.051247
105 1.19944449 -0.74764423 0.29126683 0.08420453 0.051475
106 1.19957867 -0.74765622 0.29362752 0.08487536 0.051696
107 1.19968721 -0.74768276 0.28788236 0.08323599 0.051910
108 1.19976781 -0.74772315 0.27663295 0.08002649 0.052116
109 1.19981863 -0.74780181 0.26173495 0.07577739 0.052317
110 1.19990426 -0.74784460 0.26528394 0.07678628 0.052514
111 1.19997084 -0.74788067 0.27537212 0.07966347 0.052705
112 1.20003036 -0.74786194 0.30764449 0.08887187 0.052892
113 1.20008419 -0.74782496 0.32404238 0.09355065 0.053073
114 1.20016979 -0.74782238 0.30720616 0.08874642 0.053250
115 1.20026117 -0.74784723 0.28488624 0.08237825 0.053421
116 1.20037154 -0.74786270 0.29129547 0.08420338 0.053587
117 1.20046764 -0.74784108 0.31468512 0.09087144 0.053748
118 1.20055879 -0.74781114 0.32852199 0.09481617 0.053904
119 1.20062221 -0.74779580 0.32659082 0.09427030 0.054055
120 1.20070329 -0.74778064 0.32301284 0.09325439 0.054202


==> notransient_information.dat <==
step x y bpos byaw spread
0 1.20000000 -0.75000000 4.42718872 0.75000000 0.000000
1 1.21603770 -0.73805043 4.42718872 0.75000000 0.000000
2 1.23103828 -0.73134910 2.95616871 0.88369463 0.000200
3 1.24222441 -0.72968837 1.80755562 0.52558610 0.000660
4 1.25023850 -0.72840880 0.81157591 0.23378441 0.001265
5 1.25512275 -0.72823416 0.75496044 0.21818214 0.001951
6 1.25861110 -0.72954477 1.30834853 0.37934665 0.002612
7 1.26030013 -0.73133613 1.18985967 0.34467662 0.003219
8 1.26105750 -0.73263191 0.63338030 0.18309415 0.003732
9 1.26115380 -0.73353500 0.35682226 0.10333674 0.004157
10 1.26036477 -0.73435901 0.29732309 0.08617079 0.004501
11 1.25915288 -0.73561525 0.42637712 0.12343555 0.004758
12 1.25754264 -0.73704425 0.54985410 0.15915199 0.004943
13 1.25544560 -0.73857184 0.64583648 0.18689838 0.005072
14 1.25263180 -0.74028221 0.67672429 0.19556309 0.005157
15 1.24916831 -0.74234302 0.55934157 0.16108180 0.005214
16 1.24457118 -0.74411171 0.54997442 0.15826709 0.005272
17 1.23986407 -0.74504044 0.57918807 0.16652093 0.005361
18 1.23545864 -0.74538906 0.54601452 0.15707842 0.005506
19 1.23159218 -0.74527575 0.61292468 0.17614496 0.005724
20 1.22795409 -0.74501233 0.61648201 0.17718767 0.006017
21 1.22451537 -0.74490503 0.52735619 0.15187917 0.006390
22 1.22163331 -0.74503351 0.41244748 0.11914936 0.006853
23 1.21929659 -0.74527897 0.32688956 0.09479184 0.007393
24 1.21724050 -0.74506933 0.63471229 0.18248132 0.007995
25 1.21553151 -0.74508820 0.50008284 0.14408104 0.008640
26 1.21414602 -0.74520276 0.40885444 0.11808100 0.009318
27 1.21300062 -0.74556956 0.22457358 0.06559898 0.010015
28 1.21181665 -0.74580710 0.28871684 0.08387871 0.010724
29 1.21089905 -0.74591191 0.31662133 0.09182060 0.011446
30 1.20996067 -0.74573463 0.53662707 0.15455848 0.012167
31 1.20923418 -0.74553292 0.52675782 0.15173616 0.012887
32 1.20853494 -0.74533175 0.51200413 0.14752402 0.013597
33 1.20798801 -0.74513003 0.54227680 0.15616676 0.014297
34 1.20736899 -0.74488218 0.59953049 0.17252418 0.014981
35 1.20690753 -0.74485181 0.48448457 0.13966361 0.015655
36 1.20650564 -0.74475813 0.53347714 0.15365416 0.016314
37 1.20609534 -0.74468455 0.53851621 0.15509302 0.016957
38 1.20580433 -0.74459305 0.56001076 0.16123667 0.017585
39 1.20547247 -0.74446966 0.61390799 0.17664453 0.018194
40 1.20518287 -0.74439559 0.56887751 0.16376717 0.018787
41 1.20494165 -0.74441628 0.48063673 0.13855514 0.019365
42 1.20468820 -0.74442116 0.48662818 0.14026803 0.019926
43 1.20442519 -0.74439813 0.51324027 0.14787085 0.020473
44 1.20409604 -0.74451365 0.43797194 0.12636533 0.021006
45 1.20367413 -0.74470783 0.39462943 0.11398799 0.021531
46 1.20337220 -0.74485828 0.40854886 0.11796609 0.022054
47 1.20295681 -0.74493057 0.41753329 0.12052924 0.022568
48 1.20261724 -0.74493189 0.49133377 0.14161159 0.023080
49 1.20217975 -0.74487857 0.54254035 0.15624484 0.023585
50 1.20178692 -0.74472510 0.57157031 0.16454430 0.024089
51 1.20141637 -0.74461816 0.50582474 0.14573847 0.024590
52 1.20106982 -0.74469823 0.44669491 0.12883812 0.025087
53 1.20077722 -0.74489752 0.39439165 0.11389139 0.025580
54 1.20045227 -0.74506146 0.40751665 0.11763998 0.026069
55 1.20023451 -0.74522290 0.37123969 0.10727751 0.026555
56 1.20008026 -0.74548468 0.29658391 0.08595827 0.027034
57 1.19985301 -0.74563458 0.39914716 0.11525164 0.027505
58 1.19959285 -0.74573632 0.43416297 0.12526014 0.027969
59 1.19929655 -0.74585497 0.43224590 0.12471084 0.028430
60 1.19909948 -0.74599288 0.39727070 0.11471354 0.028888
61 1.19890164 -0.74613548 0.37484004 0.10830182 0.029340
62 1.19877880 -0.74623029 0.36396552 0.10519515 0.029787
63 1.19865933 -0.74640917 0.29524860 0.08556080 0.030226
64 1.19851158 -0.74654476 0.35349052 0.10220217 0.030657
65 1.19840614 -0.74671915 0.35703053 0.10321390 0.031081
66 1.19833621 -0.74694050 0.28376213 0.08227715 0.031498
67 1.19830688 -0.74716242 0.28955725 0.08393208 0.031908
68 1.19826145 -0.74732677 0.32243386 0.09332601 0.032308
69 1.19818929 -0.74742895 0.34295194 0.09919032 0.032700
70 1.19815783 -0.74754951 0.31505088 0.09121562 0.033084
71 1.19811821 -0.74764482 0.31749426 0.09191310 0.033460
72 1.19805117 -0.74772278 0.33336140 0.09644998 0.033827
73 1.19801830 -0.74777537 0.33993080 0.09832467 0.034188
74 1.19803332 -0.74780447 0.34198882 0.09891440 0.034541
75 1.19798079 -0.74783422 0.34000818 0.09835093 0.034884
76 1.19792965 -0.74784748 0.32949676 0.09534405 0.035220
77 1.19792666 -0.74787606 0.31596876 0.09147908 0.035549
78 1.19791051 -0.74787665 0.33080935 0.09572337 0.035870
79 1.19791205 -0.74791394 0.32434746 0.09387735 0.036183
80 1.19791019 -0.74797261 0.32119002 0.09297558 0.036489
81 1.19791374 -0.74807750 0.28808622 0.08351404 0.036788
82 1.19790999 -0.74812358 0.30710039 0.08894758 0.037081
83 1.19793636 -0.74818168 0.28854357 0.08364192 0.037367
84 1.19793457 -0.74818700 0.35606502 0.10294320 0.037645
85 1.19796138 -0.74820682 0.32708426 0.09465991 0.037918
86 1.19801043 -0.74816486 0.34843978 0.10076154 0.038183
87 1.19806839 -0.74808402 0.37636212 0.10874658 0.038440
88 1.19813644 -0.74802059 0.37280889 0.10772794 0.038690
89 1.19820522 -0.74800795 0.35894557 0.10376619 0.038930
90 1.19832863 -0.74799351 0.35072611 0.10141174 0.039164
91 1.19843124 -0.74793474 0.37573183 0.10855953 0.039389
92 1.19849864 -0.74784553 0.41893254 0.12091279 0.039605
93 1.19856801 -0.74776784 0.41299928 0.11921675 0.039814
94 1.19861044 -0.74770340 0.40019923 0.11555926 0.040017
95 1.19863400 -0.74764574 0.40743290 0.11762799 0.040213
96 1.19866166 -0.74760324 0.40867653 0.11798354 0.040404
97 1.19870086 -0.74754055 0.41466462 0.11969229 0.040591
98 1.19878170 -0.74751214 0.39088985 0.11289552 0.040772
99 1.19886174 -0.74752523 0.37234383 0.10759433 0.040947
100 1.19895356 -0.74755872 0.34517119 0.09982970 0.041117
101 1.19908349 -0.74758795 0.35362953 0.10224379 0.041281
102 1.19915424 -0.74763398 0.34715151 0.10039556 0.041440
103 1.19923736 -0.74767360 0.34496876 0.09976931 0.041593
104 1.19937128 -0.74770699 0.34594174 0.10004382 0.041742
105 1.19948179 -0.74774336 0.34797507 0.10062741 0.041885
106 1.19961559 -0.74775419 0.35020987 0.10126312 0.042024
107 1.19972336 -0.74777883 0.34485318 0.09973354 0.042157
108 1.19980267 -0.74781604 0.33430964 0.09672346 0.042285
109 1.19985119 -0.74788998 0.32035283 0.09274030 0.042409
110 1.19993530 -0.74792949 0.32362799 0.09367190 0.042531
111 1.20000081 -0.74796331 0.33315420 0.09639044 0.042648
112 1.20006099 -0.74794547 0.36367873 0.10510538 0.042763
113 1.20011610 -0.74791069 0.37923268 0.10954610 0.042874
114 1.20020194 -0.74790909 0.36341691 0.10503033 0.042982
115 1.20029251 -0.74793295 0.34243420 0.09904037 0.043087
116 1.20040240 -0.74794851 0.34841966 0.10074563 0.043188
117 1.20049920 -0.74792895 0.37034746 0.10699998 0.043285
118 1.20059145 -0.74790207 0.38335052 0.11070877 0.043379
119 1.20065559 -0.74788888 0.38178583 0.11026709 0.043469
120 1.20073721 -0.74787558 0.37866956 0.10938237 0.043557


==> notransient_supervised.dat <==
step x y bpos byaw spread
0 1.20000000 -0.75000000 4.42718872 0.75000000 0.000000
1 1.22000000 -0.75000000 4.42718872 0.75000000 0.000000
2 1.24051162 -0.75154608 3.72457897 1.13764287 0.000200
3 1.25727870 -0.75013675 2.25209120 0.65873044 0.000822
4 1.27215094 -0.74782594 1.11349949 0.32085688 0.001855
5 1.28478388 -0.74476242 1.06380631 0.30676244 0.003319
6 1.29674453 -0.74109605 1.33690974 0.38653998 0.005166
7 1.30719512 -0.73740088 1.04685156 0.30205636 0.007446
8 1.31658267 -0.73364784 0.40936563 0.11832960 0.010106
9 1.32512551 -0.72944721 0.12286597 0.03624122 0.013118
10 1.33253390 -0.72487078 0.05227740 0.01603910 0.016472
11 1.33921876 -0.72006870 0.21554214 0.06268123 0.020117
12 1.34510897 -0.71482794 0.35148385 0.10146927 0.024041
13 1.35008358 -0.70926131 0.40207523 0.11593885 0.028227
14 1.35397392 -0.70379768 0.27834780 0.08078985 0.032640
15 1.35724147 -0.69872304 0.02870869 0.00644330 0.037202
16 1.35990928 -0.69342080 0.06618639 0.01715538 0.041869
17 1.36213472 -0.68795225 0.09697184 0.02589310 0.046637
18 1.36363419 -0.68188705 0.07855366 0.02068358 0.051519
19 1.36460623 -0.67524010 0.11378566 0.03062700 0.056531
20 1.36478749 -0.66802706 0.11859645 0.03194880 0.061726
21 1.36422531 -0.66026428 0.10403267 0.02767253 0.067141
22 1.36330668 -0.65196886 0.05343760 0.01346231 0.072833
23 1.36209592 -0.64315859 0.01602450 0.00288472 0.078915
24 1.36057670 -0.63385190 0.09500318 0.02541528 0.085514
25 1.35870548 -0.62406789 0.06581548 0.01714024 0.092767
26 1.35651417 -0.61382627 0.04274736 0.01061643 0.100818
27 1.35390930 -0.60314733 0.01632428 0.00581319 0.109826
28 1.35089566 -0.59205196 0.06264753 0.01605241 0.119955
29 1.34765252 -0.58056154 0.04231244 0.01043762 0.131385
30 1.34410775 -0.56869802 0.11655992 0.03140282 0.144313
31 1.34029060 -0.55648378 0.07396454 0.01958560 0.158945
32 1.33481724 -0.55975342 0.06545861 0.01722889 0.175494
33 1.32834039 -0.56470848 0.05616630 0.01471747 0.190157
34 1.32113631 -0.57109575 0.09238926 0.02489899 0.202800
35 1.31362073 -0.57840742 0.06291264 0.01657123 0.213443
36 1.30597921 -0.58632034 0.05618265 0.01480234 0.222268
37 1.29836473 -0.59469942 0.06377710 0.01695372 0.229542
38 1.29096398 -0.60319684 0.04055007 0.01054783 0.235551
39 1.28376334 -0.61175608 0.03476832 0.00905333 0.240609
40 1.27695987 -0.62031426 0.05092332 0.01352244 0.245011
41 1.27059269 -0.62877437 0.06392832 0.01702624 0.249006
42 1.26456595 -0.63694952 0.05192971 0.01372048 0.252817
43 1.25889546 -0.64478547 0.03894845 0.01016951 0.256647
44 1.25365156 -0.65249970 0.07428720 0.01992060 0.260661
45 1.24874253 -0.65996132 0.09049264 0.02438141 0.264974
46 1.24427195 -0.66693056 0.07181131 0.01923165 0.269689
47 1.24002266 -0.67344032 0.06592080 0.01763016 0.274865
48 1.23610410 -0.67942366 0.02973725 0.00768850 0.280563
49 1.23235448 -0.68495103 0.00434115 0.00067156 0.286796
50 1.22890354 -0.68997426 0.01393598 0.00429382 0.293584
51 1.22581622 -0.69471562 0.01067898 0.00246589 0.300904
52 1.22308290 -0.69932183 0.03365381 0.00879846 0.308720
53 1.22068403 -0.70372346 0.05130066 0.01365425 0.316998
54 1.21843286 -0.70775010 0.03852823 0.01012851 0.325696
55 1.21650781 -0.71147902 0.05269944 0.01404650 0.334781
56 1.21489484 -0.71506421 0.08715966 0.02357242 0.344194
57 1.21323038 -0.71817696 0.02550076 0.00652046 0.353882
58 1.21164018 -0.72097394 0.00567060 0.00104689 0.363824
59 1.21014196 -0.72355462 0.00019362 0.00058223 0.373983
60 1.20889677 -0.72595583 0.01509508 0.00364989 0.384331
61 1.20776603 -0.72816675 0.01902119 0.00472068 0.394812
62 1.20682006 -0.73015892 0.02779090 0.00717888 0.405393
63 1.20601590 -0.73209513 0.05454138 0.01456979 0.416024
64 1.20519882 -0.73379173 0.02284639 0.00579516 0.426682
65 1.20449257 -0.73537643 0.01901066 0.00473714 0.437349
66 1.20393975 -0.73691192 0.05065664 0.01350224 0.447998
67 1.20347521 -0.73831978 0.04764444 0.01268206 0.458606
68 1.20301094 -0.73954179 0.03119640 0.00813348 0.469148
69 1.20254012 -0.74059055 0.01937481 0.00485743 0.479610
70 1.20216904 -0.74157503 0.03007201 0.00782506 0.489976
71 1.20182015 -0.74245030 0.02799036 0.00725502 0.500232
72 1.20145681 -0.74322069 0.01665794 0.00410110 0.510364
73 1.20115610 -0.74389793 0.01590910 0.00391324 0.520371
74 1.20092110 -0.74447916 0.01163503 0.00271821 0.530237
75 1.20063730 -0.74500549 0.00775483 0.00162536 0.539947
76 1.20038478 -0.74547322 0.01314542 0.00313568 0.549508
77 1.20020340 -0.74590559 0.01526144 0.00371260 0.558916
78 1.20000952 -0.74625825 0.00522608 0.00091246 0.568162
79 1.19985374 -0.74660846 0.00539977 0.00095527 0.577244
80 1.19971089 -0.74694624 0.00471370 0.00076078 0.586163
81 1.19960684 -0.74731095 0.01710864 0.00419995 0.594923
82 1.19949170 -0.74758382 0.00902450 0.00196283 0.603527
83 1.19942895 -0.74784997 0.01713549 0.00422434 0.611972
84 1.19930830 -0.74801986 0.01110663 0.00359902 0.620255
85 1.19923895 -0.74818948 0.00196213 0.00106557 0.628379
86 1.19918833 -0.74827553 0.00860446 0.00289154 0.636344
87 1.19913600 -0.74829554 0.02158120 0.00650472 0.644141
88 1.19910947 -0.74832398 0.01867362 0.00567779 0.651771
89 1.19910035 -0.74839300 0.01531358 0.00475870 0.659236
90 1.19916141 -0.74845289 0.00887287 0.00292626 0.666544
91 1.19919167 -0.74845262 0.01896315 0.00572889 0.673690
92 1.19916876 -0.74840177 0.03756146 0.01089834 0.680676
93 1.19915835 -0.74835722 0.03610919 0.01049955 0.687510
94 1.19913171 -0.74832406 0.03346429 0.00978435 0.694195
95 1.19908864 -0.74829143 0.03734829 0.01086675 0.700739
96 1.19905630 -0.74826898 0.03818702 0.01109881 0.707149
97 1.19904066 -0.74822506 0.03740151 0.01084800 0.713428
98 1.19908465 -0.74821473 0.02807017 0.00825607 0.719576
99 1.19914339 -0.74824831 0.02044060 0.00613102 0.725594
100 1.19922860 -0.74830511 0.00994808 0.00320885 0.731489
101 1.19935141 -0.74835001 0.01134543 0.00356807 0.737262
102 1.19941693 -0.74841209 0.01126208 0.00357174 0.742912
103 1.19949806 -0.74846641 0.00873502 0.00283444 0.748451
104 1.19963179 -0.74850882 0.00720740 0.00236076 0.753880
105 1.19973899 -0.74854984 0.01009198 0.00320645 0.759194
106 1.19986800 -0.74856160 0.00985577 0.00311555 0.764401
107 1.19997427 -0.74858849 0.00817580 0.00264172 0.769497
108 1.20005678 -0.74863095 0.00467713 0.00163481 0.774490
109 1.20011566 -0.74871355 0.00167844 0.00038080 0.779387
110 1.20020644 -0.74875688 0.00186679 0.00040981 0.784196
111 1.20027424 -0.74879153 0.00418651 0.00145086 0.788912
112 1.20032000 -0.74876428 0.01654455 0.00497394 0.793541
113 1.20035425 -0.74871558 0.02293317 0.00675023 0.798081
114 1.20042958 -0.74870147 0.01668844 0.00501002 0.802533
115 1.20052041 -0.74871819 0.00833287 0.00265884 0.806900
116 1.20062851 -0.74872304 0.00995816 0.00309822 0.811183
117 1.20071360 -0.74868804 0.01783086 0.00528469 0.815383
118 1.20079016 -0.74864279 0.02263473 0.00661120 0.819501
119 1.20083992 -0.74861290 0.02368393 0.00692867 0.823539
120 1.20090750 -0.74858072 0.02397802 0.00703342 0.827502


==> seek_ring_0.dat <==
step x y bpos byaw spread
0 3.00000000 -0.75000000 4.42718872 0.75000000 0.000000
1 2.73200000 -0.67800000 4.42718872 0.75000000 0.000000
2 2.60712828 -0.66901042 0.50870554 0.09944812 0.038504
3 2.49293300 -0.67299658 0.11855319 0.02205503 0.084530
4 2.38981394 -0.67626570 0.05765719 0.01253641 0.146718
5 2.29371946 -0.68542264 0.13840101 0.02631125 0.227930
6 2.20447193 -0.68749916 0.05453691 0.01232881 0.330408
7 2.12151355 -0.68946554 0.05486820 0.01233064 0.455134
8 2.04446959 -0.69121698 0.05497384 0.01239377 0.602168
9 1.97305799 -0.69099215 0.13143534 0.02811343 0.770938
10 1.90694903 -0.69087087 0.14229553 0.03037696 0.960328
11 1.84589262 -0.69182490 0.09948309 0.02146468 1.168880
12 1.79012689 -0.69347555 0.06872886 0.01500495 1.394834
13 1.73868239 -0.69562189 0.05300368 0.01164856 1.635760
14 1.69139021 -0.69876793 0.01877506 0.00433974 1.889799
15 1.64832402 -0.70190141 0.01109850 0.00266908 2.154967
16 1.60897412 -0.70378411 0.05134434 0.01139410 2.428951
17 1.57307021 -0.70514101 0.06710486 0.01481726 2.709730
18 1.54027364 -0.70654282 0.06636700 0.01465783 2.995416
19 1.51032707 -0.70795950 0.06595704 0.01456858 3.284351
20 1.48260939 -0.70978391 0.04669146 0.01032293 3.575042
21 1.45728588 -0.71128451 0.05795737 0.01281290 3.866565
22 1.43426164 -0.71268898 0.05995163 0.01325768 4.157706
23 1.41315704 -0.71427013 0.04766252 0.01051747 4.447290
24 1.39381267 -0.71590678 0.04120993 0.00907368 4.734500
25 1.37612348 -0.71747053 0.04030089 0.00886884 5.018624
26 1.36006582 -0.71905697 0.03652413 0.00801832 5.299005
27 1.34543539 -0.72052675 0.04319908 0.00952649 5.574972
28 1.33214822 -0.72189032 0.04502144 0.00993958 5.846026
29 1.32012466 -0.72308932 0.04812647 0.01064297 6.111719
30 1.30919980 -0.72435434 0.04124191 0.00907257 6.371653
31 1.29922158 -0.72549055 0.04287969 0.00945148 6.625575
32 1.29010557 -0.72662241 0.03719347 0.00814840 6.873348
33 1.28182100 -0.72775537 0.03565158 0.00779311 7.114887
34 1.27429654 -0.72901229 0.02621733 0.00560511 7.350111
35 1.26762411 -0.73022574 0.02064461 0.00427710 7.578983
36 1.26146966 -0.73133753 0.02227189 0.00468856 7.801350
37 1.25595779 -0.73236384 0.02125587 0.00442761 8.017349
38 1.25100682 -0.73345386 0.01543159 0.00301260 8.226973
39 1.24639397 -0.73471277 0.00533986 0.00023252 8.430278
40 1.24216504 -0.73580877 0.00509871 0.00003715 8.627499
41 1.23828888 -0.73681158 0.00478268 0.00019791 8.818785
42 1.23485008 -0.73776404 0.00505733 0.00072148 9.004293
43 1.23167021 -0.73867204 0.00601029 0.00134285 9.184088
44 1.22880683 -0.73955654 0.00854974 0.00210353 9.358369
45 1.22623013 -0.74039186 0.01145382 0.00282951 9.527266
46 1.22403437 -0.74133974 0.02101675 0.00510954 9.690915
47 1.22204489 -0.74225291 0.02216120 0.00537798 9.849374
48 1.22024591 -0.74305149 0.02061598 0.00498758 10.002816
49 1.21862938 -0.74376418 0.02027055 0.00486278 10.151406
50 1.21711093 -0.74449479 0.02265443 0.00543778 10.295300
51 1.21580580 -0.74522607 0.02676061 0.00638018 10.434711
52 1.21456086 -0.74591365 0.02553612 0.00615524 10.569746
53 1.21346064 -0.74657318 0.02794295 0.00671857 10.700614
54 1.21240391 -0.74715850 0.02629394 0.00635145 10.827445
55 1.21148247 -0.74764541 0.02618530 0.00634856 10.950429
56 1.21062275 -0.74815343 0.02708902 0.00655008 11.069677
57 1.20985094 -0.74860006 0.02446849 0.00593608 11.185347
58 1.20921706 -0.74892347 0.02177442 0.00528467 11.297564
59 1.20857025 -0.74918286 0.02071897 0.00506891 11.406409
60 1.20796840 -0.74943804 0.02205697 0.00538194 11.512055
61 1.20746308 -0.74975140 0.02701291 0.00653206 11.614632
62 1.20707071 -0.75000226 0.02638443 0.00634813 11.714233
63 1.20670074 -0.75028519 0.02811741 0.00679353 11.810927
64 1.20633622 -0.75047422 0.02493462 0.00605277 11.904839
65 1.20598379 -0.75064590 0.02388618 0.00579476 11.996090
66 1.20560912 -0.75072916 0.02025046 0.00493989 12.084792
67 1.20530276 -0.75078735 0.01886940 0.00463987 12.171068
68 1.20500550 -0.75083944 0.01716936 0.00423247 12.254985
69 1.20469215 -0.75084367 0.01542130 0.00381319 12.336640
70 1.20436793 -0.75084297 0.01431689 0.00355961 12.416137
71 1.20402044 -0.75084764 0.01415955 0.00354628 12.493573
72 1.20373576 -0.75080252 0.01273487 0.00320808 12.569047
73 1.20343579 -0.75078602 0.01339760 0.00339172 12.642603
74 1.20310163 -0.75077504 0.01241467 0.00315949 12.714330
75 1.20286420 -0.75073191 0.01100983 0.00280884 12.784318
76 1.20264754 -0.75070225 0.01181756 0.00300754 12.852584
77 1.20240181 -0.75065046 0.01130858 0.00290931 12.919187
78 1.20213186 -0.75062197 0.01078652 0.00280052 12.984203
79 1.20190642 -0.75056040 0.00901843 0.00237272 13.047707
80 1.20169310 -0.75053855 0.01016207 0.00266442 13.109731
81 1.20147802 -0.75049087 0.00930290 0.00245946 13.170327
82 1.20127727 -0.75041947 0.00900699 0.00239883 13.229546
83 1.20112323 -0.75037812 0.00997909 0.00263023 13.287431
84 1.20101656 -0.75032720 0.00977831 0.00256184 13.344009
85 1.20093667 -0.75025614 0.00834293 0.00219972 13.399302
86 1.20087324 -0.75019289 0.00889856 0.00233344 13.453344
87 1.20083420 -0.75013176 0.00870944 0.00228095 13.506169
88 1.20084969 -0.75010786 0.01060749 0.00272730 13.557809
89 1.20085980 -0.75010067 0.01101008 0.00282442 13.608281
90 1.20087469 -0.75013830 0.01228293 0.00313717 13.657626
91 1.20087803 -0.75016764 0.01248810 0.00319806 13.705882
92 1.20088084 -0.75018635 0.01318941 0.00336567 13.753088
93 1.20089872 -0.75022741 0.01399892 0.00357108 13.799279
94 1.20085452 -0.75024668 0.01279005 0.00329437 13.844481
95 1.20083472 -0.75027975 0.01488382 0.00378912 13.888751
96 1.20081010 -0.75031611 0.01504870 0.00383034 13.932107
97 1.20082587 -0.75030391 0.01416190 0.00361397 13.974582
98 1.20085447 -0.75029849 0.01292833 0.00332342 14.016182
99 1.20089550 -0.75027276 0.01228388 0.00316243 14.056931
100 1.20088695 -0.75029654 0.01305257 0.00334977 14.096847
101 1.20087174 -0.75030235 0.01183096 0.00307374 14.135977
102 1.20089757 -0.75031034 0.01217626 0.00314218 14.174346
103 1.20092657 -0.75032713 0.01132535 0.00292158 14.211960
104 1.20093830 -0.75034893 0.01023757 0.00266603 14.248841
105 1.20095066 -0.75035517 0.00965328 0.00251351 14.285015
106 1.20092511 -0.75037134 0.00988334 0.00258798 14.320502
107 1.20092948 -0.75042542 0.01108449 0.00286367 14.355336
108 1.20093500 -0.75046745 0.01132261 0.00290330 14.389525
109 1.20092855 -0.75050856 0.01114608 0.00286110 14.423087
110 1.20094904 -0.75056136 0.01151841 0.00293906 14.456041
111 1.20100144 -0.75063197 0.01256717 0.00317365 14.488397
112 1.20101998 -0.75066631 0.01194211 0.00301862 14.520158
113 1.20104507 -0.75070278 0.01196752 0.00301589 14.551352
114 1.20109595 -0.75072451 0.01069091 0.00270947 14.581991
115 1.20116302 -0.75074965 0.01103217 0.00277967 14.612080
116 1.20121805 -0.75077180 0.01132418 0.00284656 14.641629
117 1.20123981 -0.75080007 0.01071516 0.00271004 14.670654
118 1.20121597 -0.75083150 0.01197130 0.00304147 14.699181
119 1.20116878 -0.75084847 0.01217760 0.00309645 14.727238
120 1.20111338 -0.75088444 0.01283862 0.00326371 14.754843


==> seek_ring_1.dat <==
step x y bpos byaw spread
0 2.10000000 0.80884573 4.42718872 0.75000000 0.000000
1 1.91840000 0.80342081 4.42718872 0.75000000 0.000000
2 1.88607907 0.79871574 0.46188072 0.09308397 0.016504
3 1.85362127 0.79472958 0.42084160 0.08587984 0.026647
4 1.81234398 0.79146047 0.04675852 0.00755412 0.036546
5 1.77040833 0.78890561 0.07193597 0.01675323 0.049565
6 1.72539883 0.78706128 0.29083499 0.06312754 0.066861
7 1.68952792 0.78592285 0.13389672 0.02971021 0.090221
8 1.65842811 0.78548476 0.07418419 0.01650783 0.117750
9 1.62453558 0.78574055 0.25309697 0.05513339 0.148595
10 1.59585456 0.64471820 0.11114248 0.02486945 0.184390
11 1.57048359 0.51584097 0.02247477 0.00565328 0.243725
12 1.54893955 0.39762666 0.08213423 0.01715822 0.349638
13 1.52770068 0.29034859 0.08891409 0.01878496 0.513161
14 1.50447463 0.19419983 0.00611414 0.00071115 0.738567
15 1.48209452 0.10724103 0.00553221 0.00130285 1.025264
16 1.46007215 0.02842872 0.01660859 0.00402615 1.369429
17 1.43955670 -0.04334254 0.00548685 0.00124943 1.766172
18 1.41931897 -0.10813476 0.03598901 0.00823959 2.209760
19 1.40027689 -0.16676357 0.04423206 0.01006423 2.694055
20 1.38285111 -0.21981416 0.03933999 0.00872340 3.212751
21 1.36665051 -0.26799872 0.03990150 0.00879254 3.759603
22 1.35226788 -0.31199917 0.01960013 0.00426485 4.329201
23 1.33894645 -0.35205706 0.01675774 0.00346774 4.916563
24 1.32677377 -0.38843881 0.01181325 0.00210111 5.517300
25 1.31550586 -0.42146339 0.01400327 0.00279719 6.127254
26 1.30525423 -0.45158882 0.01043208 0.00201908 6.742795
27 1.29533170 -0.47897561 0.02232408 0.00513144 7.360853
28 1.28633405 -0.50378235 0.02148297 0.00474261 7.978922
29 1.27806033 -0.52628337 0.02545895 0.00566900 8.594376
30 1.27025857 -0.54674040 0.02943814 0.00665754 9.205084
31 1.26312034 -0.56527718 0.03098068 0.00695231 9.809412
32 1.25675103 -0.58202034 0.02911185 0.00639523 10.405778
33 1.25105358 -0.59722369 0.02478394 0.00536859 10.992717
34 1.24581446 -0.61109316 0.02490580 0.00557153 11.569162
35 1.24128138 -0.62370569 0.02067251 0.00451796 12.134426
36 1.23693551 -0.63499842 0.03004911 0.00660943 12.687771
37 1.23302879 -0.64520515 0.03145708 0.00699197 13.228616
38 1.22959232 -0.65453163 0.02616961 0.00585039 13.756549
39 1.22647122 -0.66304220 0.02398368 0.00543164 14.271392
40 1.22351115 -0.67081945 0.02724720 0.00623815 14.773092
41 1.22083140 -0.67790266 0.02446092 0.00551709 15.261742
42 1.21837933 -0.68438205 0.02527955 0.00581285 15.737388
43 1.21622444 -0.69031367 0.02282932 0.00524695 16.200179
44 1.21441310 -0.69577782 0.01895404 0.00427076 16.650265
45 1.21288828 -0.70073487 0.01627340 0.00363756 17.087843
46 1.21152816 -0.70529676 0.01582701 0.00357274 17.513050
47 1.21020872 -0.70944500 0.01960268 0.00457652 17.926183
48 1.20891329 -0.71327958 0.02108273 0.00506997 18.327537
49 1.20763248 -0.71676648 0.02383987 0.00578547 18.717495
50 1.20646646 -0.71989445 0.02375490 0.00576762 19.096367
51 1.20549294 -0.72271012 0.02324652 0.00562935 19.464382
52 1.20466828 -0.72533072 0.02143908 0.00524051 19.821760
53 1.20402756 -0.72775781 0.01581949 0.00392762 20.168848
54 1.20344430 -0.72993566 0.01639224 0.00406512 20.505951
55 1.20296220 -0.73192301 0.01572673 0.00389455 20.833337
56 1.20256123 -0.73374734 0.01455831 0.00363385 21.151298
57 1.20220601 -0.73535152 0.01611859 0.00399708 21.460139
58 1.20190757 -0.73674594 0.01516044 0.00372424 21.760097
59 1.20167779 -0.73802259 0.01406838 0.00346405 22.051396
60 1.20148858 -0.73914815 0.01413664 0.00351119 22.334333
61 1.20133232 -0.74022076 0.01301944 0.00326634 22.609160
62 1.20115563 -0.74118970 0.01285207 0.00321276 22.876209
63 1.20098199 -0.74209054 0.01281425 0.00327363 23.135761
64 1.20076172 -0.74290684 0.01450099 0.00369012 23.388104
65 1.20064453 -0.74364956 0.01269456 0.00323195 23.633511
66 1.20051127 -0.74425202 0.01381333 0.00347624 23.872197
67 1.20033258 -0.74481328 0.01513311 0.00383600 24.104343
68 1.20017123 -0.74532431 0.01479130 0.00375870 24.330216
69 1.20005467 -0.74585317 0.01387227 0.00361916 24.550040
70 1.19994289 -0.74632054 0.01270563 0.00330083 24.764077
71 1.19991291 -0.74673043 0.00992127 0.00260253 24.972517
72 1.19984168 -0.74711260 0.01031432 0.00271474 25.175522
73 1.19977490 -0.74745111 0.01091469 0.00285489 25.373303
74 1.19965719 -0.74778269 0.01194379 0.00310745 25.566037
75 1.19950988 -0.74811642 0.01230566 0.00326380 25.753934
76 1.19940340 -0.74836142 0.01378684 0.00358560 25.937195
77 1.19936459 -0.74856528 0.01356732 0.00348699 26.115921
78 1.19927931 -0.74872594 0.01670523 0.00421405 26.290233
79 1.19916998 -0.74886734 0.01771958 0.00446092 26.460280
80 1.19905697 -0.74899376 0.01845662 0.00462627 26.626214
81 1.19893545 -0.74908829 0.01864522 0.00466268 26.788176
82 1.19885484 -0.74912099 0.01812092 0.00449509 26.946291
83 1.19878511 -0.74913260 0.01767719 0.00432733 27.100641
84 1.19873785 -0.74912831 0.01711758 0.00415803 27.251342
85 1.19865598 -0.74912266 0.01810147 0.00441846 27.398507
86 1.19855221 -0.74910620 0.01864404 0.00452735 27.542267
87 1.19844222 -0.74908181 0.02056879 0.00501957 27.682736
88 1.19837168 -0.74906677 0.01973389 0.00483056 27.820023
89 1.19832257 -0.74902288 0.01972933 0.00477685 27.954232
90 1.19831146 -0.74899069 0.01901804 0.00463456 28.085441
91 1.19828323 -0.74898797 0.01852252 0.00453854 28.213748
92 1.19824306 -0.74902198 0.01727261 0.00426927 28.339270
93 1.19819361 -0.74902615 0.01810603 0.00447083 28.462125
94 1.19811018 -0.74901738 0.01908566 0.00472959 28.582380
95 1.19799690 -0.74902907 0.01997403 0.00496640 28.700117
96 1.19791587 -0.74904152 0.01860694 0.00459169 28.815434
97 1.19785452 -0.74904628 0.01838474 0.00453876 28.928400
98 1.19783014 -0.74907543 0.01662750 0.00413914 29.039078
99 1.19777167 -0.74909803 0.01740212 0.00432032 29.147543
100 1.19767346 -0.74913233 0.01727776 0.00430925 29.253866
101 1.19759783 -0.74917658 0.01716374 0.00428748 29.358125
102 1.19752082 -0.74920787 0.01717247 0.00428153 29.460383
103 1.19747922 -0.74926893 0.01583306 0.00396780 29.560691
104 1.19742629 -0.74933602 0.01581255 0.00399030 29.659114
105 1.19741866 -0.74939416 0.01506361 0.00379293 29.755712
106 1.19741287 -0.74943836 0.01594901 0.00402143 29.850524
107 1.19737745 -0.74948592 0.01671038 0.00423460 29.943589
108 1.19741708 -0.74948784 0.01568691 0.00393442 30.034965
109 1.19748266 -0.74949031 0.01431386 0.00359080 30.124658
110 1.19754447 -0.74947985 0.01456869 0.00364732 30.212707
111 1.19758744 -0.74948037 0.01421467 0.00358875 30.299153
112 1.19763143 -0.74947496 0.01443501 0.00366026 30.384046
113 1.19766402 -0.74947717 0.01464135 0.00368502 30.467425
114 1.19771402 -0.74948187 0.01445976 0.00363304 30.549337
115 1.19775328 -0.74946216 0.01495450 0.00373276 30.629816
116 1.19780501 -0.74943298 0.01462691 0.00366227 30.708891
117 1.19787042 -0.74939693 0.01510146 0.00376217 30.786588
118 1.19796714 -0.74934493 0.01464263 0.00361204 30.862938
119 1.19805274 -0.74930690 0.01416552 0.00348853 30.937960
120 1.19808583 -0.74923849 0.01570236 0.00382979 31.011696


==> seek_ring_2.dat <==
step x y bpos byaw spread
0 0.30000000 0.80884573 4.42718872 0.75000000 0.000000
1 0.29120000 0.80342081 4.42718872 0.75000000 0.000000
2 0.18325320 0.92102310 6.58315308 2.85463266 0.000053
3 0.03594050 0.91703694 5.44618208 1.91696237 0.017268
4 0.12036926 0.91376783 0.99553173 0.30233998 0.058255
5 0.25244870 0.91121297 0.13308595 0.04096786 0.065760
6 0.36876078 0.90936865 0.07110513 0.02162581 0.070651
7 0.47149373 0.90823022 0.02783507 0.00824496 0.096658
8 0.56257843 0.90779213 0.01026184 0.00136913 0.151785
9 0.64112977 0.75328267 0.02155818 0.00588578 0.237410
10 0.70760508 0.61251817 0.05345288 0.01594009 0.366631
11 0.76469973 0.48477927 0.06701327 0.02022726 0.564126
12 0.81352716 0.36838916 0.08369849 0.02578200 0.839242
13 0.85899424 0.26452735 0.02234058 0.00661462 1.192601
14 0.89879845 0.17050905 0.02063461 0.00570561 1.620877
15 0.93432879 0.08553012 0.01289475 0.00279083 2.116787
16 0.96502552 0.00821504 0.02106742 0.00549212 2.672259
17 0.99232966 -0.06174838 0.01219413 0.00221706 3.278493
18 1.01608627 -0.12540384 0.01414517 0.00334697 3.927115
19 1.03707587 -0.18313856 0.01241070 0.00279609 4.610143
20 1.05518211 -0.23581557 0.01884476 0.00526547 5.320244
21 1.07104071 -0.28372813 0.02229594 0.00637293 6.050814
22 1.08499116 -0.32704169 0.02184960 0.00620105 6.795961
23 1.09737362 -0.36636434 0.02065764 0.00599138 7.550120
24 1.10867976 -0.40176305 0.01441508 0.00376845 8.308775
25 1.11915633 -0.43371465 0.00886582 0.00093291 9.067795
26 1.12827531 -0.46281512 0.00967075 0.00176438 9.823867
27 1.13635328 -0.48910318 0.01038123 0.00159617 10.574082
28 1.14335685 -0.51298614 0.01223420 0.00243375 11.315781
29 1.14974629 -0.53463773 0.01148767 0.00220402 12.046852
30 1.15571992 -0.55414129 0.00894401 0.00015814 12.765745
31 1.16068783 -0.57188511 0.01076135 0.00153704 13.471117
32 1.16509764 -0.58799279 0.01140848 0.00166391 14.161717
33 1.16900849 -0.60259816 0.01169906 0.00175054 14.836755
34 1.17258385 -0.61575145 0.00997436 0.00059929 15.495626
35 1.17583591 -0.62762034 0.00976576 0.00036846 16.137851
36 1.17847413 -0.63859047 0.01490520 0.00306008 16.763147
37 1.18053315 -0.64868209 0.02095699 0.00525387 17.371521
38 1.18250481 -0.65776185 0.01818357 0.00445125 17.962975
39 1.18432185 -0.66592993 0.01769770 0.00415941 18.537582
40 1.18587060 -0.67335292 0.01962857 0.00477964 19.095455
41 1.18727856 -0.68007072 0.01894340 0.00466891 19.636807
42 1.18845340 -0.68616328 0.01964078 0.00495521 20.161924
43 1.18948210 -0.69170216 0.01725918 0.00422357 20.671091
44 1.19029555 -0.69673996 0.01816386 0.00448883 21.164685
45 1.19097049 -0.70128980 0.02029701 0.00502309 21.643059
46 1.19153253 -0.70540901 0.02218544 0.00551380 22.106580
47 1.19202560 -0.70924770 0.02394278 0.00622961 22.555654
48 1.19259682 -0.71273842 0.02123632 0.00555819 22.990846
49 1.19325561 -0.71586990 0.01731808 0.00446658 23.412666
50 1.19390222 -0.71872696 0.01560153 0.00405676 23.821569
51 1.19446989 -0.72134227 0.01537512 0.00406414 24.218014
52 1.19497503 -0.72370667 0.01572274 0.00414808 24.602426
53 1.19557522 -0.72585103 0.01290511 0.00336607 24.975193
54 1.19606954 -0.72777911 0.01206604 0.00313604 25.336776
55 1.19647222 -0.72956994 0.01449907 0.00404109 25.687513
56 1.19685659 -0.73125917 0.01621101 0.00466344 26.027805
57 1.19719600 -0.73283165 0.01663939 0.00484781 26.358094
58 1.19757509 -0.73425216 0.01565695 0.00449134 26.678763
59 1.19795925 -0.73546746 0.01530362 0.00427010 26.990169
60 1.19820712 -0.73660929 0.01744829 0.00494270 27.292576
61 1.19837850 -0.73767522 0.01922703 0.00546886 27.586299
62 1.19856856 -0.73860709 0.01889281 0.00534339 27.871656
63 1.19866320 -0.73943880 0.01908542 0.00531259 28.148925
64 1.19879216 -0.74015829 0.01914811 0.00530994 28.418354
65 1.19882916 -0.74084681 0.02117286 0.00596120 28.680216
66 1.19884218 -0.74148635 0.02139897 0.00612164 28.934790
67 1.19883105 -0.74209122 0.02230691 0.00641529 29.182351
68 1.19879741 -0.74268557 0.02309311 0.00658007 29.423167
69 1.19876323 -0.74322312 0.02394018 0.00672654 29.657515
70 1.19882298 -0.74368675 0.02220393 0.00622307 29.885623
71 1.19890152 -0.74410874 0.02180537 0.00605568 30.107727
72 1.19894455 -0.74449586 0.02189239 0.00607404 30.324048
73 1.19895700 -0.74485413 0.02130578 0.00591088 30.534782
74 1.19898460 -0.74519617 0.02136312 0.00593322 30.740122
75 1.19900183 -0.74546584 0.02108304 0.00574594 30.940276
76 1.19901689 -0.74572077 0.02125570 0.00577982 31.135385
77 1.19905399 -0.74596529 0.02031843 0.00550675 31.325636
78 1.19913954 -0.74614687 0.01874894 0.00491486 31.511213
79 1.19928560 -0.74630373 0.01787299 0.00465460 31.692262
80 1.19943124 -0.74647323 0.01722350 0.00452299 31.868952
81 1.19955775 -0.74663019 0.01720174 0.00459028 32.041456
82 1.19969053 -0.74681350 0.01600085 0.00431427 32.209910
83 1.19973729 -0.74700248 0.01722336 0.00470204 32.374484
84 1.19973641 -0.74719401 0.01856707 0.00510921 32.535292
85 1.19970431 -0.74739364 0.01876067 0.00516952 32.692455
86 1.19970645 -0.74757915 0.01905716 0.00527192 32.846096
87 1.19972123 -0.74776003 0.01858728 0.00520213 32.996338
88 1.19973772 -0.74791391 0.01785666 0.00497157 33.143296
89 1.19975523 -0.74805214 0.01784066 0.00496366 33.287063
90 1.19976407 -0.74818891 0.01853764 0.00517125 33.427736
91 1.19982840 -0.74828818 0.01784759 0.00495881 33.565413
92 1.19983103 -0.74841394 0.01807309 0.00510431 33.700181
93 1.19987207 -0.74848072 0.01739308 0.00483348 33.832136
94 1.19988056 -0.74854119 0.01748795 0.00480653 33.961338
95 1.19989142 -0.74859525 0.01754380 0.00483719 34.087863
96 1.19996637 -0.74863026 0.01668441 0.00460306 34.211789
97 1.20009618 -0.74861542 0.01582293 0.00427672 34.333202
98 1.20026194 -0.74862436 0.01530099 0.00417081 34.452164
99 1.20039858 -0.74860045 0.01567031 0.00426133 34.568771
100 1.20057457 -0.74855956 0.01421888 0.00376788 34.683068
101 1.20076072 -0.74853035 0.01387409 0.00364591 34.795122
102 1.20092139 -0.74847741 0.01343782 0.00352056 34.905009
103 1.20108900 -0.74843090 0.01301582 0.00338676 35.012772
104 1.20122271 -0.74837961 0.01393262 0.00360655 35.118478
105 1.20137009 -0.74834502 0.01361269 0.00357421 35.222174
106 1.20157273 -0.74831793 0.01244591 0.00322623 35.323930
107 1.20175421 -0.74829724 0.01230782 0.00318430 35.423818
108 1.20197536 -0.74829347 0.01186707 0.00305459 35.521890
109 1.20219019 -0.74828882 0.01186776 0.00305921 35.618214
110 1.20236528 -0.74829138 0.01268257 0.00331793 35.712837
111 1.20245806 -0.74827872 0.01353202 0.00355381 35.805797
112 1.20248919 -0.74825079 0.01392750 0.00364163 35.897114
113 1.20251538 -0.74820297 0.01391945 0.00359330 35.986806
114 1.20251766 -0.74815092 0.01442290 0.00372995 36.074904
115 1.20248361 -0.74811526 0.01488062 0.00391532 36.161443
116 1.20241254 -0.74809510 0.01545988 0.00413586 36.246464
117 1.20232815 -0.74808743 0.01604614 0.00429675 36.330003
118 1.20227482 -0.74808433 0.01573883 0.00420473 36.412104
119 1.20221190 -0.74808942 0.01599552 0.00426232 36.492812
120 1.20213710 -0.74811890 0.01652586 0.00441463 36.572163


==> seek_ring_3.dat <==
step x y bpos byaw spread
0 -0.60000000 -0.75000000 4.42718872 0.75000000 0.000000
1 -0.52240000 -0.67800000 4.42718872 0.75000000 0.000000
2 -0.33721855 -0.67916503 0.05458434 0.02786523 0.005603
3 -0.17054147 -0.68315119 0.02586216 0.01091181 0.039857
4 -0.01988974 -0.68398140 0.04917424 0.02610936 0.115026
5 0.11300878 -0.68576267 0.03498785 0.01820607 0.235392
6 0.23112111 -0.68895581 0.01126351 0.00567300 0.399015
7 0.33607758 -0.69219992 0.00445105 0.00122959 0.602566
8 0.42889646 -0.69496475 0.01078803 0.00540038 0.841572
9 0.51161370 -0.69878252 0.00593972 0.00309015 1.110590
10 0.58529473 -0.70242318 0.01001358 0.00491591 1.404797
11 0.65080304 -0.70502219 0.00133789 0.00026272 1.719426
12 0.70885767 -0.70727181 0.00700297 0.00323126 2.049818
13 0.76031061 -0.70963383 0.00562839 0.00180289 2.391511
14 0.80595702 -0.71144350 0.00932014 0.00416857 2.740557
15 0.84634856 -0.71319289 0.01110344 0.00486245 3.093552
16 0.88266935 -0.71519946 0.00321235 0.00131197 3.447457
17 0.91506991 -0.71749978 0.00292989 0.00141879 3.800393
18 0.94409771 -0.71977678 0.00265258 0.00131662 4.150439
19 0.97001411 -0.72214623 0.00372463 0.00172368 4.496122
20 0.99315702 -0.72445022 0.00531010 0.00242846 4.836127
21 1.01396839 -0.72662339 0.00590570 0.00279330 5.169388
22 1.03261673 -0.72878181 0.00765559 0.00361085 5.495224
23 1.04935533 -0.73073522 0.00658712 0.00308123 5.813035
24 1.06439172 -0.73255398 0.00564911 0.00268067 6.122392
25 1.07781074 -0.73420372 0.00423449 0.00198635 6.423007
26 1.08969502 -0.73580390 0.00452558 0.00176863 6.714601
27 1.10036362 -0.73715136 0.00328251 0.00067248 6.996917
28 1.10991290 -0.73859265 0.00396041 0.00128086 7.269960
29 1.11851417 -0.73996678 0.00513515 0.00173211 7.533786
30 1.12627653 -0.74127418 0.00498435 0.00150178 7.788548
31 1.13308807 -0.74255158 0.00575121 0.00153546 8.034447
32 1.13927002 -0.74357769 0.00489185 0.00055240 8.271520
33 1.14481209 -0.74454256 0.00495557 0.00090094 8.500054
34 1.14969581 -0.74548777 0.00580636 0.00140256 8.720283
35 1.15403164 -0.74623307 0.00490793 0.00094077 8.932382
36 1.15787626 -0.74693512 0.00576382 0.00132355 9.136577
37 1.16134931 -0.74765436 0.00661928 0.00168784 9.333115
38 1.16438905 -0.74829030 0.00678374 0.00165113 9.522311
39 1.16714527 -0.74890403 0.00732139 0.00212387 9.704386
40 1.16958022 -0.74957626 0.00844554 0.00265799 9.879658
41 1.17198475 -0.75020150 0.00887337 0.00335841 10.048381
42 1.17412307 -0.75074830 0.00844429 0.00331955 10.211011
43 1.17608559 -0.75112793 0.00729825 0.00291825 10.367771
44 1.17799158 -0.75142295 0.00646342 0.00281681 10.518928
45 1.17969435 -0.75172098 0.00659730 0.00296381 10.664814
46 1.18125972 -0.75195531 0.00577092 0.00267227 10.805632
47 1.18272280 -0.75208644 0.00452619 0.00217788 10.941606
48 1.18399285 -0.75213243 0.00429003 0.00200586 11.072966
49 1.18510876 -0.75213203 0.00341333 0.00143665 11.199858
50 1.18614931 -0.75210557 0.00309826 0.00133693 11.322445
51 1.18717571 -0.75207079 0.00256989 0.00130165 11.440930
52 1.18807726 -0.75206984 0.00265918 0.00134151 11.555542
53 1.18886003 -0.75204931 0.00260375 0.00125215 11.666420
54 1.18955333 -0.75200281 0.00220281 0.00111151 11.773698
55 1.19016876 -0.75197158 0.00232135 0.00114125 11.877513
56 1.19074349 -0.75198067 0.00234793 0.00121325 11.978005
57 1.19131809 -0.75199826 0.00242407 0.00128593 12.075325
58 1.19184606 -0.75192330 0.00088213 0.00057258 12.169639
59 1.19231419 -0.75181786 0.00070085 0.00034455 12.261068
60 1.19269302 -0.75172818 0.00109095 0.00003778 12.349721
61 1.19301348 -0.75169547 0.00127506 0.00028044 12.435683
62 1.19334328 -0.75166181 0.00098694 0.00008400 12.519053
63 1.19364892 -0.75160190 0.00172824 0.00035113 12.599962
64 1.19389513 -0.75150650 0.00233368 0.00062704 12.678509
65 1.19413643 -0.75143651 0.00161389 0.00042445 12.754770
66 1.19438628 -0.75134027 0.00213378 0.00061024 12.828848
67 1.19459787 -0.75130259 0.00169128 0.00030150 12.900844
68 1.19479836 -0.75131321 0.00106826 0.00003324 12.970832
69 1.19505281 -0.75132524 0.00072553 0.00003592 13.038895
70 1.19527092 -0.75130813 0.00110633 0.00010361 13.105143
71 1.19557161 -0.75129078 0.00056082 0.00005101 13.169635
72 1.19585573 -0.75126354 0.00036856 0.00009527 13.232483
73 1.19618231 -0.75118614 0.00063621 0.00001598 13.293749
74 1.19645543 -0.75109818 0.00065560 0.00003866 13.353514
75 1.19678215 -0.75099793 0.00127963 0.00027229 13.411813
76 1.19708599 -0.75091841 0.00101057 0.00007688 13.468729
77 1.19735042 -0.75086323 0.00129527 0.00024878 13.524307
78 1.19763510 -0.75081479 0.00091509 0.00009405 13.578580
79 1.19791298 -0.75079361 0.00082562 0.00001106 13.631607
80 1.19813165 -0.75081707 0.00070647 0.00006314 13.683434
81 1.19838394 -0.75085298 0.00101085 0.00024422 13.734079
82 1.19856238 -0.75089392 0.00071835 0.00021448 13.783601
83 1.19871016 -0.75095824 0.00069387 0.00043505 13.832009
84 1.19883067 -0.75104678 0.00130884 0.00075865 13.879329
85 1.19900964 -0.75109543 0.00115648 0.00061074 13.925591
86 1.19912306 -0.75110273 0.00049839 0.00035154 13.970853
87 1.19918957 -0.75109724 0.00023555 0.00019994 14.015122
88 1.19923137 -0.75108666 0.00047523 0.00003922 14.058413
89 1.19927438 -0.75110498 0.00021725 0.00026724 14.100747
90 1.19943803 -0.75111465 0.00073205 0.00039979 14.142159
91 1.19956671 -0.75117553 0.00100520 0.00054165 14.182726
92 1.19971836 -0.75121360 0.00098640 0.00039983 14.222463
93 1.19982915 -0.75120378 0.00086061 0.00024100 14.261407
94 1.19990109 -0.75117725 0.00079155 0.00007570 14.299564
95 1.19997879 -0.75113156 0.00093131 0.00000819 14.336945
96 1.20000979 -0.75106712 0.00094547 0.00014253 14.373576
97 1.20008302 -0.75101179 0.00115680 0.00018699 14.409461
98 1.20014699 -0.75096005 0.00154501 0.00034757 14.444641
99 1.20016548 -0.75094059 0.00112881 0.00021875 14.479131
100 1.20016774 -0.75095430 0.00107228 0.00016704 14.512939
101 1.20016526 -0.75092678 0.00153484 0.00040707 14.546078
102 1.20017412 -0.75087849 0.00161385 0.00043501 14.578565
103 1.20012819 -0.75083103 0.00154024 0.00042233 14.610424
104 1.20005296 -0.75079722 0.00153767 0.00042223 14.641653
105 1.19997354 -0.75073745 0.00187162 0.00056691 14.672260
106 1.19991112 -0.75070010 0.00130794 0.00031967 14.702261
107 1.19985188 -0.75064530 0.00168999 0.00048282 14.731680
108 1.19978418 -0.75059127 0.00155857 0.00042306 14.760532
109 1.19971198 -0.75055870 0.00136469 0.00032292 14.788831
110 1.19968233 -0.75052152 0.00137107 0.00029194 14.816591
111 1.19963450 -0.75048844 0.00151880 0.00037685 14.843841
112 1.19961083 -0.75044085 0.00133179 0.00030525 14.870587
113 1.19958127 -0.75041231 0.00122248 0.00026833 14.896852
114 1.19954235 -0.75038403 0.00144359 0.00037495 14.922646
115 1.19949455 -0.75036288 0.00133042 0.00031872 14.947978
116 1.19947678 -0.75034236 0.00131825 0.00030079 14.972859
117 1.19947117 -0.75033412 0.00125293 0.00026292 14.997308
118 1.19948367 -0.75032787 0.00141070 0.00027264 15.021341
119 1.19949809 -0.75031467 0.00133596 0.00025544 15.044973
120 1.19955507 -0.75025058 0.00209169 0.00055122 15.068216


==> seek_ring_4.dat <==
step x y bpos byaw spread
0 0.30000000 -2.30884573 4.42718872 0.75000000 0.000000
1 0.29120000 -2.08719654 4.42718872 0.75000000 0.000000
2 0.41979506 -1.97082079 0.39191445 0.14485215 0.024603
3 0.52189085 -1.85595497 0.12861233 0.04712711 0.069299
4 0.60524964 -1.74521590 0.04788689 0.02098527 0.148138
5 0.68050891 -1.64732476 0.01385224 0.00304071 0.264698
6 0.74623474 -1.55873570 0.01985974 0.00556074 0.417915
7 0.80233618 -1.47831451 0.00897285 0.00178295 0.605353
8 0.85100248 -1.40601200 0.01249113 0.00352379 0.823107
9 0.89474939 -1.34191063 0.05162097 0.01816855 1.066814
10 0.93069074 -1.28250569 0.00204216 0.00171251 1.332199
11 0.96218063 -1.22905320 0.00484226 0.00078507 1.615239
12 0.98953822 -1.18095191 0.00528448 0.00104445 1.912156
13 1.01375718 -1.13790003 0.01104844 0.00350695 2.219331
14 1.03489904 -1.09916435 0.00978001 0.00304836 2.533579
15 1.05361176 -1.06425037 0.01240117 0.00387546 2.852077
16 1.06996242 -1.03275646 0.01283646 0.00397321 3.172573
17 1.08399749 -1.00423204 0.00569032 0.00140567 3.492999
18 1.09643934 -0.97870650 0.00788634 0.00213854 3.811550
19 1.10759885 -0.95589908 0.01298877 0.00387861 4.126672
20 1.11758347 -0.93548924 0.01338855 0.00392457 4.437118
21 1.12662530 -0.91715780 0.01978021 0.00614939 4.741882
22 1.13465842 -0.90077705 0.02372695 0.00757027 5.040277
23 1.14178512 -0.88601274 0.02499877 0.00792480 5.331596
24 1.14841246 -0.87280893 0.03075941 0.00995228 5.615414
25 1.15457192 -0.86095066 0.03369818 0.01075849 5.891488
26 1.15987017 -0.85020037 0.03009926 0.00948853 6.159704
27 1.16457250 -0.84053417 0.02916401 0.00914573 6.419878
28 1.16895136 -0.83191016 0.03310252 0.01056316 6.671921
29 1.17265460 -0.82403979 0.03020647 0.00951184 6.915862
30 1.17567294 -0.81683583 0.02178864 0.00667732 7.151741
31 1.17837786 -0.81037214 0.02178558 0.00664995 7.379616
32 1.18076389 -0.80443914 0.01843765 0.00549553 7.599617
33 1.18274284 -0.79908653 0.01509936 0.00447846 7.811992
34 1.18458523 -0.79427707 0.01488387 0.00419165 8.016861
35 1.18638606 -0.78994875 0.01704991 0.00483867 8.214457
36 1.18808190 -0.78615526 0.02063401 0.00610601 8.405059
37 1.18958373 -0.78267655 0.01789635 0.00528492 8.588839
38 1.19094634 -0.77950275 0.01754721 0.00528581 8.766063
39 1.19211930 -0.77664269 0.01629828 0.00496352 8.936988
40 1.19308583 -0.77406638 0.01562504 0.00463497 9.101816
41 1.19398415 -0.77181549 0.01631526 0.00496648 9.260738
42 1.19487223 -0.76974503 0.01657166 0.00505002 9.413945
43 1.19569495 -0.76791273 0.01923721 0.00594447 9.561723
44 1.19645103 -0.76629325 0.02084381 0.00654519 9.704273
45 1.19723867 -0.76483873 0.02223680 0.00692432 9.841791
46 1.19795176 -0.76355573 0.02050511 0.00639583 9.974520
47 1.19865168 -0.76236880 0.02032698 0.00620973 10.102638
48 1.19928118 -0.76120308 0.02039399 0.00607184 10.226375
49 1.19978072 -0.76014777 0.01903078 0.00568442 10.345967
50 1.20031034 -0.75920201 0.01994514 0.00590075 10.461557
51 1.20075887 -0.75841020 0.01980547 0.00591615 10.573332
52 1.20105792 -0.75763295 0.01738965 0.00509279 10.681399
53 1.20132726 -0.75700807 0.01895730 0.00574471 10.785915
54 1.20149738 -0.75645934 0.01825316 0.00566327 10.886986
55 1.20152340 -0.75598683 0.01494967 0.00469110 10.984729
56 1.20154471 -0.75551807 0.01399991 0.00431359 11.079241
57 1.20152863 -0.75511461 0.01413644 0.00443749 11.170688
58 1.20150772 -0.75470930 0.01246061 0.00377600 11.259185
59 1.20154471 -0.75440324 0.01397115 0.00434545 11.344881
60 1.20155631 -0.75412166 0.01313924 0.00410107 11.427884
61 1.20150152 -0.75388914 0.01241391 0.00391227 11.508307
62 1.20148504 -0.75370873 0.01287480 0.00410497 11.586234
63 1.20146582 -0.75354645 0.01265718 0.00403336 11.661769
64 1.20145619 -0.75337768 0.01192527 0.00371030 11.735014
65 1.20149355 -0.75327418 0.01393389 0.00435412 11.806082
66 1.20158019 -0.75323245 0.01549552 0.00491534 11.875052
67 1.20163341 -0.75319359 0.01434058 0.00454385 11.942004
68 1.20168433 -0.75324712 0.01545917 0.00501963 12.007017
69 1.20169397 -0.75330636 0.01504733 0.00486918 12.070134
70 1.20164957 -0.75336883 0.01436824 0.00466672 12.131425
71 1.20156601 -0.75344502 0.01364503 0.00452255 12.190953
72 1.20143407 -0.75349569 0.01231159 0.00405187 12.248776
73 1.20131854 -0.75350010 0.01126741 0.00363062 12.304963
74 1.20125503 -0.75352420 0.01218157 0.00390901 12.359605
75 1.20121252 -0.75351808 0.01254126 0.00403192 12.412765
76 1.20117486 -0.75352444 0.01339355 0.00440517 12.464520
77 1.20112166 -0.75353712 0.01296420 0.00427841 12.514920
78 1.20114967 -0.75351473 0.01351956 0.00442792 12.564011
79 1.20114252 -0.75349493 0.01281973 0.00425269 12.611874
80 1.20117737 -0.75350308 0.01314101 0.00441640 12.658546
81 1.20121928 -0.75350908 0.01290276 0.00437487 12.704070
82 1.20123080 -0.75351642 0.01301561 0.00440186 12.748490
83 1.20123538 -0.75352152 0.01228053 0.00415015 12.791840
84 1.20129116 -0.75348994 0.01252248 0.00418897 12.834156
85 1.20142864 -0.75345481 0.01263853 0.00423457 12.875498
86 1.20158327 -0.75344941 0.01319643 0.00439945 12.915918
87 1.20172813 -0.75340819 0.01244777 0.00415933 12.955440
88 1.20189378 -0.75334783 0.01302819 0.00436085 12.994106
89 1.20200554 -0.75329420 0.01235728 0.00411159 13.031954
90 1.20211709 -0.75321285 0.01276050 0.00415899 13.069000
91 1.20213464 -0.75313646 0.01115262 0.00367937 13.105279
92 1.20213031 -0.75305951 0.01080280 0.00359784 13.140797
93 1.20213773 -0.75302323 0.01074368 0.00364298 13.175576
94 1.20210355 -0.75297426 0.00995576 0.00338001 13.209628
95 1.20209411 -0.75292387 0.00978060 0.00335604 13.242973
96 1.20207187 -0.75288142 0.00959939 0.00326199 13.275637
97 1.20209811 -0.75280719 0.00853118 0.00282384 13.307637
98 1.20213567 -0.75272881 0.00818648 0.00268577 13.339011
99 1.20214244 -0.75266721 0.00845364 0.00282845 13.369782
100 1.20212617 -0.75260537 0.00837186 0.00281898 13.399957
101 1.20213628 -0.75250184 0.00846790 0.00273997 13.429550
102 1.20214918 -0.75240085 0.00839233 0.00271055 13.458595
103 1.20215000 -0.75229219 0.00845685 0.00272262 13.487109
104 1.20218889 -0.75218663 0.00903766 0.00289644 13.515105
105 1.20222058 -0.75209471 0.00935666 0.00297659 13.542605
106 1.20223413 -0.75200134 0.00889852 0.00284543 13.569618
107 1.20226936 -0.75190437 0.00916049 0.00285913 13.596154
108 1.20231328 -0.75181455 0.00804882 0.00249732 13.622232
109 1.20236664 -0.75170126 0.00753097 0.00231761 13.647863
110 1.20242924 -0.75161726 0.00772444 0.00238865 13.673067
111 1.20246049 -0.75150266 0.00659730 0.00200161 13.697850
112 1.20247649 -0.75139689 0.00687772 0.00204023 13.722226
113 1.20250706 -0.75125968 0.00712405 0.00203242 13.746202
114 1.20258161 -0.75114418 0.00787651 0.00221823 13.769798
115 1.20267898 -0.75103136 0.00818009 0.00230890 13.793025
116 1.20270598 -0.75093312 0.00718154 0.00203999 13.815896
117 1.20273569 -0.75085073 0.00745891 0.00214555 13.838406
118 1.20274328 -0.75077995 0.00760778 0.00222088 13.860560
119 1.20272122 -0.75071132 0.00745543 0.00217138 13.882360
120 1.20270692 -0.75066779 0.00756643 0.00226858 13.903812


==> seek_ring_5.dat <==
step x y bpos byaw spread
0 2.10000000 -2.30884573 4.42718872 0.75000000 0.000000
1 1.91840000 -2.08719654 4.42718872 0.75000000 0.000000
2 1.86156908 -1.96433317 0.26982882 0.06173418 0.041053
3 1.82917451 -1.84246964 0.27536940 0.06556301 0.091990
4 1.79287173 -1.73362492 0.17093146 0.04231657 0.162644
5 1.75189165 -1.63701253 0.00451543 0.00234605 0.257533
6 1.71562592 -1.54748097 0.12548717 0.03090981 0.378160
7 1.67961977 -1.46725898 0.08920619 0.02218846 0.524816
8 1.64753916 -1.39353954 0.15377634 0.03741839 0.696116
9 1.61432744 -1.32837217 0.07004994 0.01732715 0.890428
10 1.58258262 -1.26972814 0.06306151 0.01551268 1.105282
11 1.55064788 -1.21772851 0.00165012 0.00050221 1.338250
12 1.51943461 -1.17187518 0.06002472 0.01484126 1.586879
13 1.49079299 -1.13033054 0.04623444 0.01135267 1.848374
14 1.46478635 -1.09272513 0.03977259 0.00949272 2.120416
15 1.44105084 -1.05905042 0.03690974 0.00850617 2.400639
16 1.41824076 -1.02926692 0.06926549 0.01654007 2.686581
17 1.39752257 -1.00221017 0.05361463 0.01249690 2.976286
18 1.37920098 -0.97740986 0.02796915 0.00618023 3.268122
19 1.36228638 -0.95524867 0.03867673 0.00875970 3.560571
20 1.34668254 -0.93547413 0.04361165 0.00982666 3.852144
21 1.33254646 -0.91760159 0.03776289 0.00839542 4.141545
22 1.31976512 -0.90135635 0.02644640 0.00574752 4.427754
23 1.30822241 -0.88665761 0.02455908 0.00515884 4.709979
24 1.29768743 -0.87334388 0.02248883 0.00473051 4.987488
25 1.28826354 -0.86139669 0.01650507 0.00290232 5.259756
26 1.28001048 -0.85060107 0.00685049 0.00023245 5.526160
27 1.27261136 -0.84075795 0.00337985 0.00113631 5.786188
28 1.26572196 -0.83202440 0.00602043 0.00026072 6.039627
29 1.25933729 -0.82416118 0.00924358 0.00130179 6.286261
30 1.25349657 -0.81708953 0.01357926 0.00252834 6.526037
31 1.24803938 -0.81075427 0.01730000 0.00356765 6.758903
32 1.24315231 -0.80490201 0.01391116 0.00281956 6.984892
33 1.23869687 -0.79961468 0.01419982 0.00296802 7.204103
34 1.23484243 -0.79462022 0.00096510 0.00069579 7.416601
35 1.23128860 -0.79023688 0.00430803 0.00042383 7.622541
36 1.22809720 -0.78630990 0.00770069 0.00121194 7.821950
37 1.22527826 -0.78279681 0.00798612 0.00122599 8.014916
38 1.22267025 -0.77959757 0.00848298 0.00146666 8.201526
39 1.22038729 -0.77665852 0.00409054 0.00048254 8.381993
40 1.21834931 -0.77403957 0.00186225 0.00012857 8.556482
41 1.21642792 -0.77175337 0.00302460 0.00018922 8.725132
42 1.21464657 -0.76964072 0.00044055 0.00054231 8.888107
43 1.21294782 -0.76770870 0.00124480 0.00010401 9.045648
44 1.21127413 -0.76599277 0.00773512 0.00158775 9.197987
45 1.20980470 -0.76451275 0.00882448 0.00185071 9.345336
46 1.20845786 -0.76318579 0.01023600 0.00223807 9.487802
47 1.20719828 -0.76200955 0.01032833 0.00231457 9.625560
48 1.20607549 -0.76103922 0.01233532 0.00279417 9.758787
49 1.20514595 -0.76013761 0.01150816 0.00253663 9.887590
50 1.20429418 -0.75939756 0.01365234 0.00301233 10.012123
51 1.20360771 -0.75879321 0.01483262 0.00318031 10.132519
52 1.20289568 -0.75826835 0.01717365 0.00385661 10.248881
53 1.20219605 -0.75775850 0.01666236 0.00383572 10.361404
54 1.20147566 -0.75727871 0.01783931 0.00416893 10.470291
55 1.20083601 -0.75685958 0.01757991 0.00411747 10.575732
56 1.20022893 -0.75649253 0.01766278 0.00412919 10.677854
57 1.19964777 -0.75618238 0.02063715 0.00491218 10.776793
58 1.19909795 -0.75591357 0.02313392 0.00553618 10.872678
59 1.19868716 -0.75568164 0.02145984 0.00503589 10.965634
60 1.19829446 -0.75546326 0.02119775 0.00502867 11.055742
61 1.19795716 -0.75527235 0.02210162 0.00521713 11.143131
62 1.19774276 -0.75509960 0.02031690 0.00469605 11.227902
63 1.19756453 -0.75489392 0.01979846 0.00458061 11.310132
64 1.19742691 -0.75467004 0.01820655 0.00418351 11.389943
65 1.19735282 -0.75444878 0.01467172 0.00331512 11.467443
66 1.19738167 -0.75420983 0.01222349 0.00266031 11.542718
67 1.19741049 -0.75393412 0.01075808 0.00232236 11.615842
68 1.19741617 -0.75369103 0.01071492 0.00230186 11.686928
69 1.19740792 -0.75345204 0.00899164 0.00190315 11.756057
70 1.19741556 -0.75326033 0.00706972 0.00137321 11.823315
71 1.19742181 -0.75311680 0.00864064 0.00171840 11.888756
72 1.19739379 -0.75301595 0.00882733 0.00180283 11.952438
73 1.19735190 -0.75294759 0.00757073 0.00148690 12.014424
74 1.19734042 -0.75287908 0.00573688 0.00099958 12.074774
75 1.19733354 -0.75281119 0.00471749 0.00071722 12.133545
76 1.19730681 -0.75274971 0.00694973 0.00125462 12.190797
77 1.19728378 -0.75268977 0.00651342 0.00117979 12.246594
78 1.19722233 -0.75262946 0.00599358 0.00109485 12.300989
79 1.19714500 -0.75259911 0.00820013 0.00165069 12.354045
80 1.19704431 -0.75254825 0.00781257 0.00157155 12.405807
81 1.19693931 -0.75246120 0.00753283 0.00154360 12.456333
82 1.19683366 -0.75236050 0.00631504 0.00126053 12.505686
83 1.19669748 -0.75230529 0.00993119 0.00218217 12.553911
84 1.19659782 -0.75224136 0.00889253 0.00190368 12.601041
85 1.19651170 -0.75222448 0.00949174 0.00202453 12.647109
86 1.19646513 -0.75219105 0.00788046 0.00163588 12.692131
87 1.19646027 -0.75215907 0.00806463 0.00162917 12.736141
88 1.19645099 -0.75211586 0.00790463 0.00161765 12.779163
89 1.19646821 -0.75212033 0.00797147 0.00159218 12.821234
90 1.19643645 -0.75211654 0.00838241 0.00170639 12.862365
91 1.19638448 -0.75212342 0.00772689 0.00153971 12.902601
92 1.19631536 -0.75215492 0.00930177 0.00192468 12.941971
93 1.19625552 -0.75219271 0.01106306 0.00236873 12.980500
94 1.19624578 -0.75220142 0.00978347 0.00207333 13.018209
95 1.19630585 -0.75220249 0.00801550 0.00156384 13.055125
96 1.19635644 -0.75217815 0.00730243 0.00140466 13.091258
97 1.19644197 -0.75209987 0.00495550 0.00081288 13.126642
98 1.19653390 -0.75200128 0.00455833 0.00070947 13.161311
99 1.19664055 -0.75192774 0.00457808 0.00072517 13.195291
100 1.19674416 -0.75184615 0.00462194 0.00075106 13.228591
101 1.19685078 -0.75177016 0.00563064 0.00099697 13.261236
102 1.19701673 -0.75170516 0.00428426 0.00061263 13.293241
103 1.19713886 -0.75167950 0.00667531 0.00120642 13.324612
104 1.19722176 -0.75163894 0.00814859 0.00165364 13.355362
105 1.19726665 -0.75161291 0.00885626 0.00183126 13.385523
106 1.19730028 -0.75158943 0.00940295 0.00194925 13.415113
107 1.19731895 -0.75159021 0.01095238 0.00234844 13.444151
108 1.19732849 -0.75158252 0.01242624 0.00276305 13.472647
109 1.19733570 -0.75159764 0.01295377 0.00286623 13.500621
110 1.19734271 -0.75162796 0.01306481 0.00289622 13.528080
111 1.19734987 -0.75163167 0.01284738 0.00287766 13.555036
112 1.19738053 -0.75163657 0.01097367 0.00240531 13.581507
113 1.19737648 -0.75164923 0.01123836 0.00249413 13.607504
114 1.19739614 -0.75167346 0.01187751 0.00264288 13.633041
115 1.19745778 -0.75168874 0.00995300 0.00214282 13.658125
116 1.19751161 -0.75173009 0.00971580 0.00205884 13.682761
117 1.19758874 -0.75175508 0.00855353 0.00176068 13.706957
118 1.19764579 -0.75178757 0.00892870 0.00189250 13.730723
119 1.19768370 -0.75186365 0.00928491 0.00196816 13.754071
120 1.19775470 -0.75191683 0.00831017 0.00170400 13.777005


==> spread_delay_zoom.dat <==
step sim d0 d1 d2
0 0.000000 0.000000 0.000000 0.000000
1 0.000000 0.000000 0.000000 0.000000
2 0.047451 0.023251 0.000000 0.000000
3 0.235624 0.167613 0.023251 0.000000
4 0.688094 0.549739 0.130653 0.023251
5 1.493317 1.306360 0.399874 0.130653
6 2.670097 2.477305 0.891710 0.345457
7 4.210040 4.056770 1.673912 0.744690
8 6.088148 6.016760 2.868965 1.384004
9 8.271224 8.318432 4.512694 2.323951
10 10.722027 10.918172 6.588284 3.687087
11 13.402145 13.771105 9.058045 5.509791
12 16.273140 16.832914 11.875937 7.774613

